Output Feedback Control of Coupled Linear Parabolic ODE-PDE-ODE Systems

This paper deals with the backstepping design of observer-based compensators for parabolic ODE-PDE-ODE systems. The latter consist of n coupled parabolic PDEs with distinct diffusion coefficients and spatially-varying coefficients, that are bidirectionally coupled to ODEs at both boundaries. The actuation and sensing appears through these ODEs resulting in a challenging control problem. For this setup a systematic backstepping approach is proposed, in order to determine a state feedback controller and an observer. In particular, the state feedback loop and the observer error dynamics are mapped into stable ODE-PDE-ODE cascades by making use of a sequence of transformations. With this, the design can be traced back to the solution of kernel equations already found in the literature as well as initial and boundary value problems, that can be solved numerically. Exponential stability of the closed-loop system is verified, wherein the decay rate can be directly specified in the design. The results of the paper are illustrated by the output feedback control of an unstable ODE-PDE-ODE system with two coupled parabolic PDEs.

==> Norm_mu2_3-240000_01.txt <==
0	2.42515193772255
8.08048649525331e-10	2.42515185042669
1.61609729905066e-09	2.42515176313086
2.42414594857599e-09	2.42515167583503
5.96285656307132e-09	2.42515129353812
9.50156717756665e-09	2.42515091124151
1.3040277792062e-08	2.42515052894521
1.65789884065573e-08	2.42515014664923
2.77580323059579e-08	2.42514893895046
3.89370762053586e-08	2.42514773125479
5.01161201047592e-08	2.42514652356222
6.12951640041598e-08	2.42514531587273
9.56715710994112e-08	2.42514160215545
1.30047978194663e-07	2.42513788846741
1.64424385289914e-07	2.42513417480863
1.98800792385165e-07	2.4251304611791
2.33177199480417e-07	2.42512674757882
3.14900136490093e-07	2.42511791936463
3.96623073499768e-07	2.42510909131575
4.78346010509444e-07	2.42510026343218
5.6006894751912e-07	2.4250914357139
6.41791884528796e-07	2.42508260816092
7.23514821538472e-07	2.42507378077322
8.67007254323613e-07	2.42505828168933
1.01049968710875e-06	2.42504278311497
1.15399211989389e-06	2.4250272850501
1.29748455267903e-06	2.42501178749469
1.44097698546417e-06	2.42499629044872
1.58446941824932e-06	2.42498079391214
1.77050185014204e-06	2.42496070400548
1.95653428203476e-06	2.42494061495491
2.14256671392748e-06	2.42492052676035
2.3285991458202e-06	2.42490043942174
2.51463157771292e-06	2.42488035293901
2.70066400960564e-06	2.42486026731209
2.88669644149836e-06	2.42484018254091
3.19634688824094e-06	2.42480675339461
3.50599733498352e-06	2.42477332661868
3.8156477817261e-06	2.4247399022128
4.12529822846868e-06	2.42470648017667
4.43494867521127e-06	2.42467306050996
4.74459912195385e-06	2.42463964321236
5.05424956869643e-06	2.42460622828357
5.47065619324807e-06	2.42456129684035
5.88706281779971e-06	2.42451636967951
6.30346944235135e-06	2.42447144680028
6.71987606690299e-06	2.4244265282019
7.13628269145463e-06	2.42438161388361
7.55268931600627e-06	2.42433670384464
7.9690959405579e-06	2.42429179808424
8.54249936713555e-06	2.42422996861246
9.11590279371319e-06	2.42416814725028
9.68930622029083e-06	2.42410633399572
1.02627096468685e-05	2.42404452884679
1.08361130734461e-05	2.42398273180152
1.14095165000237e-05	2.42392094285791
1.19829199266014e-05	2.423859162014
1.28018357796206e-05	2.42377094269158
1.36207516326397e-05	2.42368273987998
1.44396674856589e-05	2.42359455357347
1.52585833386781e-05	2.42350638376627
1.60774991916973e-05	2.42341823045266
1.68964150447164e-05	2.42333009362689
1.77153308977356e-05	2.42324197328323
1.89286786681279e-05	2.42311143994768
2.01420264385201e-05	2.42298094276395
2.13553742089124e-05	2.42285048171345
2.25687219793046e-05	2.42272005677759
2.37820697496969e-05	2.42258966793784
2.49954175200892e-05	2.42245931517564
2.62087652904814e-05	2.42232899847251
2.80122353374317e-05	2.42213536769417
2.9815705384382e-05	2.42194181647826
3.16191754313324e-05	2.42174834476425
3.34226454782827e-05	2.42155495249169
3.5226115525233e-05	2.42136163960025
3.70295855721833e-05	2.42116840602968
3.88330556191336e-05	2.42097525171984
4.12371171234416e-05	2.42071789632165
4.36411786277496e-05	2.42046068151648
4.60452401320575e-05	2.42020360716262
4.84493016363655e-05	2.41994667311864
5.08533631406735e-05	2.41968987924341
5.32574246449814e-05	2.41943322539608
5.56614861492894e-05	2.41917671143608
5.88966016953895e-05	2.41883174433791
6.21317172414895e-05	2.41848702996307
6.53668327875896e-05	2.41814256797136
6.86019483336897e-05	2.41779835802347
7.18370638797897e-05	2.41745439978096
7.50721794258898e-05	2.41711069290627
7.83072949719898e-05	2.4167672370627
8.25572951729327e-05	2.4163164169979
8.68072953738755e-05	2.41586602883172
9.10572955748184e-05	2.41541607180748
9.53072957757612e-05	2.41496654517099
9.95572959767041e-05	2.41451744817053
0.000103807296177647	2.41406878005683
0.00010805729637859	2.41362054008307
0.00011347154537109	2.41305012781243
0.00011888579436359	2.41248040763955
0.000124300043356089	2.41191137803725
0.000129714292348589	2.41134303748453
0.000135128541341089	2.41077538446657
0.000140542790333589	2.41020841747464
0.000145957039326089	2.40964213500609
0.000152698276974587	2.40893801576026
0.000159439514623086	2.4082349525038
0.000166180752271585	2.40753294237499
0.000172921989920083	2.40683198252628
0.000179663227568582	2.40613207012404
0.00018640446521708	2.40543320234854
0.000193145702865579	2.40473537639379
0.00020165502933475	2.40385600814989
0.000210164355803921	2.40297828985731
0.000218673682273092	2.40210221596473
0.000227183008742264	2.40122778095457
0.000235692335211435	2.40035497934264
0.000244201661680606	2.39948380567784
0.000252710988149777	2.39861425454189
0.000263418780059805	2.39752234376362
0.000274126571969833	2.39643298302405
0.00028483436387986	2.39534616174393
0.000295542155789888	2.39426186942309
0.000306249947699916	2.39318009563964
0.000316957739609943	2.39210083004907
0.000327665531519971	2.39102406238351
0.000341439167403825	2.389642652416
0.000355212803287679	2.38826533718923
0.000368986439171532	2.38689209539621
0.000382760075055386	2.38552290593031
0.00039653371093924	2.3841577478827
0.000410307346823094	2.38279660053991
0.000424080982706948	2.38143944338155
0.000441431770213134	2.37973546664139
0.00045878255771932	2.37803774934276
0.000476133345225506	2.37634625173851
0.000493484132731692	2.37466093454191
0.000510834920237878	2.37298175892021
0.000528185707744064	2.3713086864877
0.00054553649525025	2.36964167929864
0.000568619533700774	2.36743327355091
0.000591702572151299	2.36523544915382
0.000614785610601824	2.3630481202716
0.000637868649052349	2.36087120236109
0.000660951687502874	2.35870461214832
0.000684034725953398	2.35654826760604
0.000707117764403923	2.35440208793212
0.000739119696809337	2.35144332740413
0.00077112162921475	2.3485037431703
0.000803123561620164	2.34558313115006
0.000835125494025577	2.34268129144073
0.000867127426430991	2.33979802822715
0.000899129358836404	2.33693314969572
0.000931131291241818	2.33408646795292
0.000974269710682018	2.33027763015568
0.00101740813012222	2.32650108355283
0.00106054654956242	2.322756400286
0.00110368496900262	2.3190431643733
0.00114682338844282	2.31536097146001
0.00118996180788302	2.31170942859414
0.00123310022732322	2.30808815402678
0.00129209255028734	2.3031843427343
0.00135108487325147	2.2983355288644
0.0014100771962156	2.2935408346612
0.00146906951917972	2.28879941939359
0.00152806184214385	2.28411047906973
0.00158705416510797	2.27947324629926
0.0016460464880721	2.27488699030101
0.00171172180063913	2.26984029718336
0.00177739711320617	2.26485502211573
0.0018430724257732	2.25993031919899
0.00190874773834024	2.25506540120304
0.00197442305090727	2.25025954081782
0.0020400983634743	2.24551207214784
0.00210577367604134	2.24082239244388
0.00220541315116091	2.23381659353658
0.00230505262628048	2.22694101079903
0.00240469210140005	2.22019444175649
0.00250433157651963	2.21357608271296
0.0026039710516392	2.20708555337653
0.00270361052675877	2.20072292370591
0.00280325000187834	2.19448874282779
0.00295256628071126	2.18538934670971
0.00310188255954418	2.17658679407228
0.0032511988383771	2.16808996453166
0.00340051511721001	2.1599110111787
0.00354983139604293	2.15206564685477
0.00369914767487585	2.14457343784584
0.00384846395370877	2.1374581009407
0.00406106642751772	2.12803376919858
0.00427366890132668	2.11952946818533
0.00448627137513563	2.11206433123731
0.00469887384894459	2.10577998661179
0.00491147632275355	2.1008417380446
0.0051240787965625	2.09743939932435
0.00533668127037146	2.0957876823617
0.00564158931005972	2.09695822817493
0.00594649734974798	2.10301736464144
0.00625140538943625	2.1148460213556
0.00655631342912451	2.13339711555225
0.00686122146881277	2.1596702107793
0.00716612950850104	2.19467968632761
0.0074710375481893	2.23941849461278
0.00777594558787757	2.29482065981297
0.00808085362756583	2.36172631377712
0.00838576166725409	2.44085300712071
0.00869066970694235	2.53277619373297
0.00900443380936482	2.64117496789622
0.00931819791178728	2.76387052316738
0.00963196201420975	2.90100472553196
0.00994572611663221	3.05258303856923
0.0102594902190547	3.21849751453089
0.0105732543214771	3.39855056159047
0.0108870184238996	3.5924772283721
0.0112302800456423	3.82015605968452
0.0115735416673851	4.06361190674979
0.0119168032891278	4.32236544100158
0.0122600649108705	4.59592465768248
0.0126033265326133	4.88379442709496
0.012946588154356	5.18548262620495
0.0132898497760987	5.50050375588212
0.0136855639183673	5.87958507778274
0.0140812780606359	6.27503602683119
0.0144769922029045	6.68615679229246
0.0148727063451731	7.11226233314524
0.0152684204874417	7.55268081988968
0.0156641346297102	8.00675198497736
0.0160598487719788	8.47382556496525
0.016491929155527	8.99791801418675
0.0169240095390751	9.53592255678381
0.0173560899226233	10.0870233176616
0.0177881703061714	10.6504126655011
0.0182202506897196	11.2252905242555
0.0186523310732677	11.810863970294
0.0190844114568159	12.4063470628151
0.0195658113474926	13.0805199982502
0.0200472112381692	13.7649604329204
0.0205286111288459	14.4586131400952
0.0210100110195226	15.1604350884119
0.0214914109101993	15.8693962044529
0.021972810800876	16.5844802111321
0.0224542106915526	17.3046855037863
0.0230086053746534	18.1391580775959
0.0235630000577542	18.9776366920214
0.0241173947408549	19.8186731129755
0.0246717894239557	20.6608514434169
0.0252261841070565	21.5027897067457
0.0257805787901572	22.3431413374699
0.026334973473258	23.1805965589514
0.0269601520275361	24.1199124138765
0.0275853305818142	25.0521651383988
0.0282105091360923	25.9756561765402
0.0288356876903703	26.8887538400377
0.0294608662446484	27.7898947360241
0.0300860447989265	28.6775850035166
0.0307112233532046	29.5504013577243
0.0314188226411089	30.5186417359254
0.0321264219290131	31.4642496865242
0.0328340212169174	32.3854960870533
0.0335416205048216	33.2807719603318
0.0342492197927259	34.1485889849521
0.0349568190806301	34.9875798116124
0.0356644183685344	35.796498197985
0.0365025374873482	36.7141831760998
0.037340656606162	37.5864554912896
0.0381787757249758	38.4119024250608
0.0390168948437896	39.1893479752733
0.0398550139626034	39.9178520066317
0.0406931330814172	40.5967093876657
0.041531252200231	41.2254491459365
0.0425047071309594	41.8925029858379
0.0434781620616878	42.4916572230792
0.0444516169924162	43.0233562646902
0.0454250719231446	43.4884667067583
0.046398526853873	43.8882775169375
0.0473719817846014	44.2245008620641
0.0483454367153298	44.4992735321485
0.0494495728581852	44.7398140754357
0.0505537090010406	44.9090171502973
0.051657845143896	45.012005725665
0.0527619812867515	45.0546210880488
0.0538661174296069	45.0434249108162
0.0549702535724623	44.9856977618658
0.0560743897153177	44.8894318178904
0.0572891589131731	44.7493883207369
0.0585039281110284	44.5857275413036
0.0597186973088837	44.4118564260345
0.0609334665067391	44.2419794360594
0.0621482357045944	44.0909456742651
0.0633630049024497	43.9740443654405
0.064577774100305	43.9067443686479
0.065808901823551	43.9048580844344
0.0670400295467969	43.985097208275
0.0682711572700428	44.161939113598
0.0695022849932887	44.4484692421701
0.0707334127165346	44.8559655134448
0.0719645404397805	45.3935400816041
0.0731956681630264	46.0678719376308
0.0746579086400523	47.05195097038
0.0761201491170782	48.2366969293176
0.0775823895941041	49.6192934160992
0.07904463007113	51.1925592973479
0.0805068705481559	52.94568648148
0.0819691110251818	54.8650628851113
0.0834313515022077	56.9350871293754
0.0855464087771194	60.1614085320895
0.0876614660520312	63.6146305053444
0.089776523326943	67.2419630730703
0.0918915806018548	70.9926459956128
0.0940066378767666	74.8190310404727
0.0961216951516784	78.6770916675845
0.0982367524265902	82.5265724661294
0.100375794461285	86.3736849454689
0.10251483649598	90.1405513443362
0.104653878530675	93.7965721609241
0.106792920565369	97.3144311472011
0.108931962600064	100.669888610974
0.111071004634759	103.841596857838
0.113210046669454	106.810940585557
0.115477004069748	109.719183211039
0.117743961470042	112.366150119509
0.120010918870336	114.738835763138
0.12227787627063	116.827158294226
0.124544833670925	118.623891781976
0.126811791071219	120.124622121977
0.129078748471513	121.327725624542
0.131557006308669	122.303891709632
0.134035264145826	122.93119079142
0.136513521982982	123.219100128495
0.138991779820139	123.181314309951
0.141470037657295	122.835907834884
0.143948295494452	122.205542050845
0.146426553331608	121.317714006518
0.148978103866373	120.169088447304
0.151529654401137	118.823759617267
0.154081204935901	117.32977873431
0.156632755470665	115.741928667337
0.159184306005429	114.121879891146
0.161735856540193	112.538103130568
0.164287407074957	111.065396985309
0.167123757183981	109.656316983751
0.169960107293004	108.598576362303
0.172796457402028	108.008182189731
0.175632807511051	107.996222302419
0.178469157620074	108.66193963583
0.181305507729098	110.085756139753
0.184141857838121	112.323528171284
0.18760902270545	116.203130142121
0.191076187572778	121.333690519497
0.194543352440107	127.655587709807
0.198010517307435	135.069000878446
0.201477682174764	143.449501731344
0.204944847042092	152.661655255896
0.20841201190942	162.568993226565
0.21289405346406	176.19407424852
0.2173760950187	190.500709808188
0.22185813657334	205.254924850104
0.22634017812798	220.249906069264
0.23082221968262	235.303411959719
0.23530426123726	250.25469330388
0.2397863027919	264.961605431875
0.244367231093893	279.609400840946
0.248948159395886	293.751068914596
0.253529087697878	307.280969396829
0.258110015999871	320.10569834677
0.262690944301864	332.142965509665
0.267271872603857	343.320687655878
0.27185280090585	353.576241333785
0.277419166222085	364.719931043544
0.28298553153832	374.342927919547
0.288551896854555	382.38188182215
0.29411826217079	388.789108925614
0.299684627487026	393.531552302241
0.305250992803261	396.589814118953
0.310817358119496	397.957237471081
0.317181346468394	397.456169034033
0.323545334817293	394.777471139839
0.329909323166191	389.963731650386
0.336273311515089	383.073314791582
0.342637299863988	374.178988111844
0.349001288212886	363.366681311416
0.355365276561785	350.734411986707
0.361729264910683	336.391434480342
0.366881592119441	323.608054927239
0.3720339193282	309.850518108006
0.377186246536958	295.192252769493
0.382338573745717	279.711809809122
0.387490900954475	263.493665248899
0.392643228163234	246.629596181696
0.397795555371993	229.220939670425
0.402999613848634	211.201401323862
0.408203672325276	192.881137732922
0.413407730801918	174.428408578903
0.418611789278559	156.059157153417
0.423815847755201	138.066594353395
0.429019906231843	120.871492469495
0.434223964708484	105.103936351589
0.43951895104865	91.5099397871277
0.444813937388815	81.7959110644967
0.450108923728981	77.5444599793085
0.455403910069146	79.6681874170751
0.460698896409312	87.6715399711618
0.465993882749477	100.072373002307
0.471288869089643	115.347740853144
0.477626631120732	135.862276538912
0.48396439315182	157.677697656366
0.490302155182909	180.066330071145
0.496639917213997	202.578355759719
0.502977679245086	224.918239328483
0.509315441276175	246.879560096283
0.515653203307264	268.310271189348
0.522463945802402	290.615912186571
0.52927468829754	312.060045594703
0.536085430792678	332.55156246314
0.542896173287817	352.016769137421
0.549706915782955	370.395816165583
0.556517658278093	387.640332598132
0.563328400773231	403.711782113152
0.573598638443754	425.664559114203
0.583868876114277	444.813627037333
0.5941391137848	461.123438462289
0.604409351455323	474.588711107517
0.614679589125847	485.230837446188
0.62494982679637	493.09475041673
0.635220064466893	498.246087982966
0.645490302137416	500.768573738811
0.655760539807939	500.761579124971
0.666030777478462	498.337854196124
0.676419447436951	493.554173448354
0.686808117395441	486.562668656566
0.697196787353931	477.509245257329
0.707585457312421	466.54594019984
0.71797412727091	453.829379792373
0.7283627972294	439.519429425276
0.73875146718789	423.778047271093
0.750291743985974	404.811803383291
0.761832020784057	384.504781559439
0.773372297582141	363.081387745589
0.784912574380224	340.766176727571
0.796452851178308	317.784702454544
0.805317243488028	299.822560142052
0.814181635797748	281.707931572642
0.823046028107469	263.550393956035
0.831910420417189	245.465217904469
0.84077481272691	227.57625799757
0.84963920503663	210.019971951179
0.85850359734635	192.950920243689
0.867367989656071	176.549111484075
0.876232381965791	161.029357987587
0.885096774275511	146.652048735968
0.894751213775121	132.664310919977
0.90440565327473	120.891207586317
0.914060092774339	111.865258504251
0.923714532273949	106.075251073924
0.933368971773558	103.814058436761
0.943023411273167	105.039355763298
0.952677850772777	109.357524859473
0.963699800261437	117.276694821359
0.974721749750098	127.445793441877
0.985743699238758	139.022552763702
0.996765648727419	151.365237819202
1.00778759821608	164.012647593462
1.01880954770474	176.6407867406
1.0298314971934	189.023222302784
1.04122266271145	201.394323169737
1.05261382822949	213.212016113522
1.06400499374754	224.392209136483
1.07539615926559	234.877818158621
1.08678732478363	244.631422112562
1.09817849030168	253.630213941223
1.10956965581972	261.862454342205
1.12162798063611	269.738139789569
1.1336863054525	276.755540503686
1.14574463026889	282.925409086899
1.15780295508528	288.263564926821
1.16986127990167	292.78979844795
1.18191960471806	296.52701702085
1.19753637390641	300.236081029819
1.21315314309477	302.723933654911
1.22876991228313	304.053651089055
1.24438668147148	304.290595407945
1.26000345065984	303.50138303958
1.27562021984819	301.753039698889
1.29123698903655	299.112317373356
1.31169349976432	294.413085672496
1.33215001049208	288.440548317174
1.35260652121985	281.334682900625
1.37306303194762	273.229749051573
1.39351954267538	264.253723964893
1.41397605340315	254.527951550088
1.43443256413091	244.166977962103
1.45799784874689	231.584118002151
1.48156313336288	218.454865744628
1.50512841797886	204.921778468982
1.52869370259484	191.116909788334
1.55225898721082	177.162720769621
1.5758242718268	163.173231007976
1.59938955644278	149.255500782304
1.62322272324713	135.356722715737
1.64705589005148	121.738835866751
1.66565602259174	111.373350826149
1.684256155132	101.295099922382
1.70285628767227	91.5619059041223
1.72145642021253	82.2404857398794
1.73666733597187	74.979436196097
1.75187825173121	68.1018696548029
1.76708916749056	61.6752341481178
1.7823000832499	55.7839731454972
1.79751099900925	50.5330642942136
1.81272191476859	46.0486450786317
1.82793283052794	42.4710057968313
1.85077497090912	39.0847582482339
1.8736171112903	38.26880231537
1.89645925167148	39.8162175195408
1.91930139205266	43.1507331643568
1.94214353243384	47.6200053655826
1.96498567281502	52.6987188576972
1.98782781319619	58.0260593380086
2.01695985944313	64.8234247548224
2.04609190569006	71.3660781112605
2.075223951937	77.495643323642
2.10435599818393	83.1273445625096
2.13348804443086	88.2192620291421
2.15727537971517	91.9649872932493
2.18106271499947	95.3395662001903
2.20485005028377	98.3476982306028
2.22863738556807	100.997646483549
2.25242472085238	103.300218995129
2.27621205613668	105.268037374831
2.29999939142098	106.914996225357
2.3297025705855	108.543568016614
2.35940574975002	109.724766071732
2.38910892891455	110.489085226587
2.41881210807907	110.867106754441
2.44851528724359	110.889091487837
2.47821846640811	110.584669092776
2.50792164557263	109.982602195695
2.54384645975906	108.896276122917
2.57977127394549	107.461779990153
2.61569608813191	105.723137776232
2.65162090231834	103.721547641192
2.68754571650477	101.495326895844
2.72347053069119	99.0798987351768
2.75939534487762	96.5078256543722
2.80055440000803	93.4067174064668
2.84171345513844	90.1794692871201
2.88287251026885	86.862182742251
2.92403156539926	83.4868604690431
2.96519062052967	80.0817013783361
3.00634967566007	76.6713825523186
3.04750873079048	73.2773132839155
3.09747557213473	69.2050514296841
3.14744241347899	65.2112946445165
3.19740925482324	61.3184709153252
3.24737609616749	57.5444472214281
3.29734293751174	53.9029985823308
3.34730977885599	50.4042958507151
3.39727662020024	47.0554859425345
3.44724346154449	43.8612252667189
3.49721030288874	40.8240247647479
3.54717714423299	37.9444850944973
3.59714398557725	35.221596733989
3.6471108269215	32.6531082097405
3.69707766826575	30.2358071594418
3.73793290808559	28.368866447031
3.77878814790544	26.597735070316
3.81964338772528	24.9195780526679
3.86049862754513	23.331402463164
3.90135386736498	21.830099457747
3.94220910718482	20.4124528931417
3.98306434700467	19.0751629363425
4.02409119178933	17.8097588901345
4.06511803657399	16.6186558951882
4.10614488135865	15.4985100091916
4.14717172614331	14.4460051850168
4.18819857092798	13.4578637826007
4.22922541571264	12.5308694178594
4.2702522604973	11.6618906973681
4.31225586946772	10.8291597933774
4.35425947843813	10.0509091098883
4.39626308740855	9.32408729285069
4.43826669637896	8.64574614951919
4.48027030534938	8.01305834202143
4.5222739143198	7.4233328930592
4.56427752329021	6.87400991494755
4.60628113226063	6.36264017046545
4.64828474123104	5.88687455015677
4.69028835020146	5.44447446253109
4.73229195917187	5.0333250445229
4.77429556814229	4.65143024389474
4.8162991771127	4.29689513880167
4.85830278608312	3.96791732260764
4.90030639505354	3.66279368849278
4.94231000402395	3.37992679822942
4.98431361299437	3.11781783754391
5.01921871621318	2.91477975458146
5.05412381943199	2.7243286704104
5.0890289226508	2.54573475583345
5.12393402586961	2.37830831450725
5.15883912908842	2.22139659902237
5.19374423230724	2.07438054410306
5.23169874788763	1.92506626464728
5.26965326346802	1.78604668341728
5.30760777904841	1.65665229960688
5.34556229462881	1.53625394468058
5.3835168102092	1.42426034729605
5.42147132578959	1.32011594301259
5.46331637668859	1.21376903911357
5.5051614275876	1.11567450394157
5.5470064784866	1.02522145261879
5.5888515293856	0.941841104669843
5.63069658028461	0.865004959011238
5.67254163118361	0.794222237149529
5.71438668208261	0.729036780851031
5.75929831244521	0.664819042731022
5.80420994280782	0.60607524163581
5.84912157317042	0.552358005973032
5.89403320353302	0.50325538946372
5.93894483389562	0.458387166836926
5.97629011656645	0.424048750882664
6.01363539923728	0.392206440368642
6.05098068190812	0.362685028708559
6.08832596457895	0.335321615183906
6.12567124724978	0.309964486693885
6.16301652992061	0.286471837938041
6.20036181259144	0.26471093595181
6.23770709526228	0.244557893489924
6.27505237793311	0.225897631298832
6.31239766060394	0.208623431016927
6.34974294327477	0.192635941951368
6.38018661230374	0.180490260233501
6.4106302813327	0.169090281901479
6.44107395036167	0.158391362627571
6.47151761939063	0.148351705592065
6.50196128841959	0.13893208608243
6.53240495744856	0.130095453496515
6.56284862647752	0.121806713822614
6.59329229550649	0.114032750183926
6.62481482617197	0.106492628527595
6.65633735683746	0.0994387432066598
6.68785988750295	0.0928407002134271
6.71938241816843	0.0866698689694203
6.75090494883392	0.0808992893672453
6.7824274794994	0.0755036390624261
6.81976106075163	0.0695658074498574
6.85709464200385	0.0640839507399622
6.89442822325607	0.059024053387314
6.9317618045083	0.0543545245866954
6.96909538576052	0.0500459954603147
7.00642896701274	0.0460711908257842
7.04376254826497	0.0424048336060232
7.08109612951719	0.0390235360213326
7.11842971076941	0.0359056647676878
7.15576329202164	0.0330311990963576
7.19309687327386	0.0303816044544535
7.23043045452608	0.0279397264516568
7.26776403577831	0.0256896946539272
7.30509761703053	0.0236168268846937
7.34560319304518	0.0215524495348033
7.38610876905983	0.0196646330547103
7.42661434507449	0.0179386451003669
7.46711992108914	0.0163609450607215
7.50762549710379	0.0149190955147585
7.54813107311844	0.0136016715633613
7.58863664913309	0.0123981758793199
7.63307692580203	0.0111974102021727
7.67751720247097	0.0101105499611024
7.72195747913992	0.00912701628056148
7.76639775580886	0.00823720654738319
7.8108380324778	0.00743239708484248
7.84744296015844	0.00682768861484529
7.88404788783909	0.00627116990220747
7.92065281551973	0.00575907456088651
7.95725774320038	0.0052879317360955
7.99386267088103	0.00485453945592667
8.03046759856167	0.00445593506660757
8.06707252624232	0.00408937613391447
8.10367745392296	0.0037523319776899
8.14028238160361	0.0034424742238746
8.17688730928425	0.00315765940509867
8.2134922369649	0.00289590850613534
8.25009716464555	0.00265539138581445
8.28670209232619	0.00243441765270129
8.32330702000684	0.00223143011186995
8.35991194768748	0.00204499679413961
8.39651687536813	0.00187379989719198
8.43312180304877	0.00171662287634888
8.46238142893735	0.00160030917487928
8.49164105482592	0.00149169646722264
8.52090068071449	0.00139028469842638
8.55016030660306	0.00129560790836364
8.57941993249164	0.00120723041110512
8.60867955838021	0.0011247428008629
8.63793918426878	0.00104776020385839
8.66719881015736	0.000975922377182993
8.69671891734612	0.000908317121824964
8.72623902453489	0.000845284047024061
8.75575913172366	0.00078652095833933
8.78527923891243	0.000731744511070168
8.81479934610119	0.000680689554486975
8.84431945328996	0.000633108465201892
8.87690153417235	0.000584347882425623
8.90948361505473	0.000539248708726724
8.94206569593711	0.000497542600099125
8.97464777681949	0.000458980380081308
9.00722985770188	0.000423330565313108
9.03981193858426	0.000390378111757653
9.07239401946664	0.000359923370309559
9.10508649136979	0.000331689590052331
9.13777896327293	0.000305610731254224
9.17047143517608	0.000281526139561022
9.20316390707922	0.000259286953552019
9.23585637898237	0.000238755261615346
9.26854885088551	0.000219803322280385
9.30124132278866	0.00020231281862923
9.33851849970735	0.000184013072789665
9.37579567662604	0.00016732126286598
9.41307285354474	0.00015209992661874
9.45035003046343	0.000138223053670494
9.48762720738212	0.000125575187209712
9.52490438430081	0.000114050517854395
9.56218156121951	0.000103552029254383
9.5994587381382	9.39907826420759e-05
9.63673591505689	8.52853236717255e-05
9.67401309197558	7.73611231128003e-05
9.71129026889428	7.01500008298675e-05
9.75503129045523	6.25138989261302e-05
9.79877231201619	5.56823462448663e-05
9.84251333357715	4.95728453906692e-05
9.87830187901498	4.50590619861969e-05
9.91409042445282	4.09419330120082e-05
9.94987896989065	3.71876258823243e-05
9.98566751532849	3.37650713042906e-05
10	3.24809643754891e-05

==> Norm_mu2_3-240000_02.txt <==
2.61	593.118495210032
2.62	579.632453800824
2.63	566.453051476993
2.64	553.573316027358
2.65	540.986433771505
2.66	528.685745955189
2.67	516.664745227695
2.68	504.917072199305
2.69	493.436512077024
2.7	482.216991376815
2.71	471.252574710583
2.72	460.537461646216
2.73	450.065983639021
2.74	439.832601032933
2.75	429.831900129905
2.76	420.058590325938
2.77	410.507501312228
2.78	401.17358033995
2.79	392.051889547237
2.8	383.13760334694
2.81	374.426005873771
2.82	365.912488489509
2.83	357.592547344918
2.84	349.461780997108
2.85	341.515888081067
2.86	333.75066503414
2.87	326.162003872246
2.88	318.745890016661
2.89	311.498400170206
2.9	304.415700241738
2.91	297.494043317822
2.92	290.729767680529
2.93	284.119294870302
2.94	277.659127792863
2.95	271.345848869175
2.96	265.176118227459
2.97	259.146671936323
2.98	253.254320278069
2.99	247.495946061259
3	241.868502971643
3.01	236.369013960592
3.02	230.994569670168
3.03	225.742326894008
3.04	220.609507073197
3.05	215.593394826351
3.06	210.691336513113
3.07	205.900738830316
3.08	201.219067440067
3.09	196.643845629023
3.1	192.172652998148
3.11	187.80312418227
3.12	183.532947598746
3.13	179.359864224582
3.14	175.281666401352
3.15	171.296196667304
3.16	167.401346616006
3.17	163.595055780949
3.18	159.875310545518
3.19	156.240143077737
3.2	152.687630289242
3.21	149.21589281792
3.22	145.823094033688
3.23	142.507439066866
3.24	139.267173858654
3.25	136.100584233193
3.26	133.005994990724
3.27	129.981769021371
3.28	127.02630643907
3.29	124.138043735191
3.3	121.315452951408
3.31	118.557040871373
3.32	115.861348230768
3.33	113.226948945321
3.34	110.652449356374
3.35	108.136487493607
3.36	105.677732354521
3.37	103.274883200306
3.38	100.926668867727
3.39	98.6318470966375
3.4	96.389203872806
3.41	94.1975527856671
3.42	92.0557344006855
3.43	89.9626156459871
3.44	87.917089212938
3.45	85.9180729703526
3.46	83.9645093920204
3.47	82.0553649972505
3.48	80.1896298041358
3.49	78.3663167952494
3.5	76.5844613954889
3.51	74.8431209617942
3.52	73.1413742844667
3.53	71.4783210998288
3.54	69.8530816139626
3.55	68.2647960372785
3.56	66.712624129667
3.57	65.1957447559915
3.58	63.7133554516887
3.59	62.264671998247
3.6	60.8489280083353
3.61	59.4653745203671
3.62	58.1132796022821
3.63	56.7919279643372
3.64	55.5006205807012
3.65	54.2386743196542
3.66	53.0054215821951
3.67	51.8002099488657
3.68	50.6224018346057
3.69	49.4713741514556
3.7	48.3465179789286
3.71	47.2472382418772
3.72	46.1729533956847
3.73	45.1230951186146
3.74	44.0971080111551
3.75	43.0944493021999
3.76	42.1145885619095
3.77	41.1570074211014
3.78	40.2211992970207
3.79	39.3066691253464
3.8	38.4129330982904
3.81	37.539518408652
3.82	36.6859629996919
3.83	35.8518153206935
3.84	35.0366340880817
3.85	34.2399880519742
3.86	33.4614557680397
3.87	32.7006253745441
3.88	31.9570943744664
3.89	31.230469422568
3.9	30.5203661173042
3.91	29.8264087974665
3.92	29.1482303434492
3.93	28.4854719830348
3.94	27.8377831015947
3.95	27.2048210566062
3.96	26.5862509963865
3.97	25.9817456829485
3.98	25.3909853188838
3.99	24.8136573781832
4	24.2494564409024
4.01	23.6980840315882
4.02	23.1592484613777
4.03	22.6326646736884
4.04	22.1180540934164
4.05	21.6151444795639
4.06	21.1236697812168
4.07	20.6433699967984
4.08	20.173991036522
4.09	19.7152845879714
4.1	19.2670079847379
4.11	18.8289240780445
4.12	18.4008011112882
4.13	17.9824125974356
4.14	17.5735371992058
4.15	17.1739586119779
4.16	16.783465449361
4.17	16.4018511313655
4.18	16.0289137751178
4.19	15.6644560880593
4.2	15.3082852635743
4.21	14.9602128789905
4.22	14.6200547958992
4.23	14.2876310627418
4.24	13.9627658196113
4.25	13.645287205218
4.26	13.3350272659711
4.27	13.0318218671273
4.28	12.7355106059597
4.29	12.4459367269011
4.3	12.1629470386164
4.31	11.8863918329611
4.32	11.6161248057819
4.33	11.3520029795188
4.34	11.0938866275662
4.35	10.8416392003545
4.36	10.5951272531122
4.37	10.3542203752703
4.38	10.1187911214725
4.39	9.88871494415327
4.4	9.66387012764913
4.41	9.44413772380877
4.42	9.22940148906626
4.43	9.01954782294568
4.44	8.81446570796375
4.45	8.61404665089902
4.46	8.41818462539646
4.47	8.22677601587696
4.48	8.03971956272233
4.49	7.85691630870663
4.5	7.67826954664541
4.51	7.50368476823541
4.52	7.33306961405745
4.53	7.16633382471614
4.54	7.00338919309054
4.55	6.84414951767059
4.56	6.68853055695444
4.57	6.53644998488274
4.58	6.38782734728631
4.59	6.24258401932389
4.6	6.10064316388783
4.61	5.96192969095549
4.62	5.8263702178648
4.63	5.6938930304932
4.64	5.56442804531913
4.65	5.43790677234626
4.66	5.31426227887063
4.67	5.19342915407175
4.68	5.07534347440871
4.69	4.95994276980316
4.7	4.84716599059114
4.71	4.73695347522645
4.72	4.62924691871826
4.73	4.52398934178639
4.74	4.421125060718
4.75	4.32059965790955
4.76	4.22235995307866
4.77	4.12635397513047
4.78	4.03253093466374
4.79	3.94084119710206
4.8	3.85123625643601
4.81	3.76366870956235
4.82	3.67809223120667
4.83	3.59446154941622
4.84	3.51273242161004
4.85	3.43286161117355
4.86	3.3548068645854
4.87	3.27852688906437
4.88	3.20398133072452
4.89	3.13113075322705
4.9	3.05993661691756
4.91	2.99036125843765
4.92	2.92236787080016
4.93	2.85592048391739
4.94	2.79098394557209
4.95	2.72752390282112
4.96	2.66550678382195
4.97	2.60489978007236
4.98	2.54567082905397
4.99	2.48778859727046
5	2.43122246367137
5.01	2.37594250345287
5.02	2.32191947222685
5.03	2.26912479054995
5.04	2.21753052880436
5.05	2.16710939242242
5.06	2.11783470744713
5.07	2.06968040642103
5.08	2.0226210145959
5.09	1.97663163645602
5.1	1.93168794254785
5.11	1.8877661566092
5.12	1.84484304299104
5.13	1.80289589436527
5.14	1.76190251971205
5.15	1.72184123258019
5.16	1.68269083961456
5.17	1.64443062934427
5.18	1.60704036122583
5.19	1.57050025493546
5.2	1.5347909799048
5.21	1.49989364509458
5.22	1.46578978900089
5.23	1.43246136988851
5.24	1.39989075624652
5.25	1.36806071746072
5.26	1.33695441469832
5.27	1.30655539199973
5.28	1.27684756757302
5.29	1.24781522528628
5.3	1.21944300635338
5.31	1.19171590120885
5.32	1.16461924156747
5.33	1.13813869266438
5.34	1.11226024567166
5.35	1.08697021028737
5.36	1.06225520749299
5.37	1.0381021624757
5.38	1.01449829771141
5.39	0.991431126205214
5.4	0.968888444885445
5.41	0.946858328147978
5.42	0.925329121547306
5.43	0.904289435631065
5.44	0.88372813991475
5.45	0.863634356993428
5.46	0.843997456787332
5.47	0.824807050918319
5.48	0.806052987214147
5.49	0.787725344337767
5.5	0.769814426538686
5.51	0.752310758523698
5.52	0.735205080444227
5.53	0.718488342997658
5.54	0.702151702640036
5.55	0.686186516907637
5.56	0.670584339844891
5.57	0.655336917536281
5.58	0.64043618373983
5.59	0.625874255619865
5.6	0.61164342957682
5.61	0.59773617717185
5.62	0.584145141144105
5.63	0.57086313151858
5.64	0.557883121802437
5.65	0.54519824526784
5.66	0.532801791319282
5.67	0.520687201943533
5.68	0.508848068240295
5.69	0.497278127031745
5.7	0.485971257549166
5.71	0.47492147819492
5.72	0.464122943378044
5.73	0.453569940421791
5.74	0.443256886541497
5.75	0.433178325891153
5.76	0.423328926677138
5.77	0.413703478337577
5.78	0.404296888785824
5.79	0.395104181716642
5.8	0.386120493973614
5.81	0.377341072976418
5.82	0.368761274206608
5.83	0.360376558750549
5.84	0.352182490898227
5.85	0.344174735796661
5.86	0.336349057156657
5.87	0.328701315011714
5.88	0.32122746352789
5.89	0.313923548863455
5.9	0.306785707077222
5.91	0.299810162084427
5.92	0.292993223659096
5.93	0.286331285481828
5.94	0.279820823231967
5.95	0.273458392723155
5.96	0.267240628081278
5.97	0.261164239963841
5.98	0.255226013819823
5.99	0.249422808189113
6	0.243751553040598
6.01	0.238209248148049
6.02	0.232792961502927
6.03	0.227499827763287
6.04	0.222327046737943
6.05	0.217271881905099
6.06	0.212331658964671
6.07	0.207503764423515
6.08	0.20278564421283
6.09	0.198174802336994
6.1	0.193668799553129
6.11	0.18926525208068
6.12	0.18496183034034
6.13	0.180756257721653
6.14	0.176646309378625
6.15	0.172629811052737
6.16	0.16870463792271
6.17	0.164868713480419
6.18	0.161120008432379
6.19	0.157456539626198
6.2	0.153876369001444
6.21	0.150377602564364
6.22	0.146958389385921
6.23	0.143616920622605
6.24	0.140351428559517
6.25	0.137160185675202
6.26	0.134041503727751
6.27	0.130993732861687
6.28	0.128015260735146
6.29	0.125104511666912
6.3	0.122259945802849
6.31	0.119480058301279
6.32	0.116763378536884
6.33	0.114108469322714
6.34	0.111513926149883
6.35	0.108978376444544
6.36	0.106500478841774
6.37	0.104078922475956
6.38	0.101712426287299
6.39	0.0993997383441318
6.4	0.0971396351806002
6.41	0.0949309211494234
6.42	0.0927724277893707
6.43	0.0906630132071174
6.44	0.088601561473157
6.45	0.0865869820314482
6.46	0.084618209122485
6.47	0.0826942012194863
6.48	0.0808139404774022
6.49	0.0789764321944519
6.5	0.0771807042859019
6.51	0.0754258067698113
6.52	0.0737108112644691
6.53	0.0720348104972585
6.54	0.070396917824688
6.55	0.0687962667633379
6.56	0.0672320105314685
6.57	0.065703321601054
6.58	0.0642093912600005
6.59	0.0627494291843182
6.6	0.0613226630200222
6.61	0.0599283379745386
6.62	0.0585657164174019
6.63	0.0572340774900316
6.64	0.0559327167243804
6.65	0.0546609456702551
6.66	0.0534180915311097
6.67	0.0522034968081206
6.68	0.0510165189523542
6.69	0.0498565300248443
6.7	0.0487229163643963
6.71	0.0476150782629475
6.72	0.0465324296483071
6.73	0.0454743977741098
6.74	0.0444404229168205
6.75	0.0434299580796269
6.76	0.0424424687030655
6.77	0.0414774323822274
6.78	0.0405343385903937
6.79	0.0396126884089551
6.8	0.0387119942634723
6.81	0.0378317796657378
6.82	0.0369715789617023
6.83	0.036130937085133
6.84	0.0353094093168731
6.85	0.0345065610495748
6.86	0.0337219675577817
6.87	0.0329552137732395
6.88	0.0322058940653154
6.89	0.0314736120264091
6.9	0.0307579802622451
6.91	0.0300586201869311
6.92	0.0293751618226778
6.93	0.0287072436040721
6.94	0.0280545121868
6.95	0.0274166222607199
6.96	0.0267932363671848
6.97	0.0261840247205195
6.98	0.0255886650335558
6.99	0.0250068423471351
7	0.0244382488634881
7.01	0.0238825837834018
7.02	0.0233395531470906
7.03	0.0228088696786842
7.04	0.0222902526342519
7.05	0.0217834276532828
7.06	0.0212881266135427
7.07	0.0208040874892307
7.08	0.0203310542123622
7.09	0.0198687765373022
7.1	0.0194170099083802
7.11	0.0189755153305139
7.12	0.018544059242776
7.13	0.018122413394834
7.14	0.0177103547262016
7.15	0.0173076652482335
7.16	0.0169141319288051
7.17	0.016529546579613
7.18	0.0161537057460387
7.19	0.0157864105995164
7.2	0.0154274668323482
7.21	0.0150766845549105
7.22	0.014733878195198
7.23	0.0143988664006521
7.24	0.0140714719422209
7.25	0.0137515216206008
7.26	0.0134388461746103
7.27	0.0131332801916466
7.28	0.012834662020179
7.29	0.0125428336842306
7.3	0.0122576407998063
7.31	0.0119789324932194
7.32	0.011706561321276
7.33	0.0114403831932744
7.34	0.0111802572947774
7.35	0.0109260460131184
7.36	0.0106776148646012
7.37	0.0104348324233546
7.38	0.0101975702518055
7.39	0.0099657028327319
7.4	0.00973910750286196
7.41	0.00951766438798184
7.42	0.0093012563395196
7.43	0.00908976887257087
7.44	0.00888309010533363
7.45	0.00868111069992017
7.46	0.00848372380451476
7.47	0.00829082499684657
7.48	0.00810231222894783
7.49	0.00791808577316815
7.5	0.00773804816941616
7.51	0.0075621041736009
7.52	0.00739016070724548
7.53	0.00722212680824643
7.54	0.00705791358275245
7.55	0.00689743415813781
7.56	0.0067406036370444
7.57	0.0065873390524692
7.58	0.00643755932387275
7.59	0.00629118521428571
7.6	0.00614813928839057
7.61	0.00600834587155664
7.62	0.00587173100980634
7.63	0.00573822243069191
7.64	0.00560774950506151
7.65	0.00548024320969478
7.66	0.00535563609078796
7.67	0.00523386222826925
7.68	0.00511485720092554
7.69	0.00499855805232213
7.7	0.00488490325749724
7.71	0.00477383269041393
7.72	0.00466528759215198
7.73	0.00455921053982308
7.74	0.00445554541619281
7.75	0.00435423737999323
7.76	0.00425523283691063
7.77	0.00415847941123289
7.78	0.00406392591814149
7.79	0.00397152233663355
7.8	0.00388121978305955
7.81	0.00379297048526275
7.82	0.0037067277573066
7.83	0.0036224459747768
7.84	0.00354008055064489
7.85	0.00345958791168071
7.86	0.00338092547540109
7.87	0.00330405162754281
7.88	0.00322892570004763
7.89	0.00315550794954791
7.9	0.00308375953634151
7.91	0.00301364250384464
7.92	0.00294511975851193
7.93	0.00287815505021312
7.94	0.00281271295305588
7.95	0.00274875884664465
7.96	0.00268625889776572
7.97	0.00262518004248859
7.98	0.00256548996867444
7.99	0.00250715709888221
8	0.00245015057366343
8.01	0.00239444023523685
8.02	0.00233999661153423
8.03	0.002286790900609
8.04	0.00223479495539928
8.05	0.00218398126883748
8.06	0.00213432295929843
8.07	0.00208579375637832
8.08	0.00203836798699707
8.09	0.00199202056181669
8.1	0.00194672696196842
8.11	0.00190246322608166
8.12	0.00185920593760789
8.13	0.00181693221243271
8.14	0.00177561968676966
8.15	0.00173524650532925
8.16	0.00169579130975696
8.17	0.00165723322733423
8.18	0.00161955185993625
8.19	0.00158272727324093
8.2	0.00154673998618314
8.21	0.00151157096064878
8.22	0.00147720159140318
8.23	0.00144361369624851
8.24	0.00141078950640494
8.25	0.00137871165711057
8.26	0.00134736317843505
8.27	0.00131672748630209
8.28	0.00128678837371613
8.29	0.0012575300021884
8.3	0.00122893689335804
8.31	0.0012009939208037
8.32	0.00117368630204123
8.33	0.00114699959070348
8.34	0.00112091966889782
8.35	0.0010954327397374
8.36	0.00107052532004234
8.37	0.00104618423320676
8.38	0.00102239660222808
8.39	0.000999149842894769
8.4	0.000976431657129022
8.41	0.000954230026480765
8.42	0.000932533205769633
8.43	0.000911329716871488
8.44	0.000890608342646228
8.45	0.000870358121003658
8.46	0.000850568339104271
8.47	0.000831228527691952
8.48	0.000812328455555444
8.49	0.000793858124115824
8.5	0.000775807762137024
8.51	0.000758167820556616
8.52	0.000740928967434132
8.53	0.000724082083014249
8.54	0.000707618254902234
8.55	0.000691528773349066
8.56	0.000675805126643796
8.57	0.000660438996610631
8.58	0.000645422254208436
8.59	0.000630746955230284
8.6	0.000616405336100779
8.61	0.00060238980976895
8.62	0.000588692961694516
8.63	0.000575307545925429
8.64	0.000562226481264592
8.65	0.000549442847523745
8.66	0.000536949881862517
8.67	0.000524740975210731
8.68	0.000512809668772051
8.69	0.000501149650607126
8.7	0.00048975475229443
8.71	0.00047861894566702
8.72	0.000467736339623499
8.73	0.000457101177011482
8.74	0.000446707831581929
8.75	0.000436550805012731
8.76	0.000426624723999965
8.77	0.000416924337415296
8.78	0.000407444513528001
8.79	0.000398180237290169
8.8	0.000389126607683622
8.81	0.000380278835127166
8.82	0.000371632238942783
8.83	0.000363182244879448
8.84	0.000354924382693244
8.85	0.000346854283782497
8.86	0.000338967678876684
8.87	0.000331260395777891
8.88	0.000323728357153621
8.89	0.000316367578379789
8.9	0.000309174165432769
8.91	0.000302144312829358
8.92	0.000295274301613589
8.93	0.000288560497389316
8.94	0.000281999348397535
8.95	0.000275587383637421
8.96	0.000269321211030084
8.97	0.000263197515624087
8.98	0.000257213057841751
8.99	0.000251364671765349
9	0.00024564926346226
9.01	0.000240063809348204
9.02	0.000234605354587701
9.03	0.000229271011530887
9.04	0.000224057958185886
9.05	0.000218963436725907
9.06	0.000213984752030293
9.07	0.000209119270258733
9.08	0.000204364417457906
9.09	0.000199717678199792
9.1	0.000195176594250961
9.11	0.000190738763272103
9.12	0.000186401837547138
9.13	0.000182163522741219
9.14	0.000178021576686973
9.15	0.000173973808198347
9.16	0.000170018075911412
9.17	0.00016615228715154
9.18	0.000162374396826325
9.19	0.000158682406343682
9.2	0.000155074362554547
9.21	0.000151548356719614
9.22	0.000148102523499569
9.23	0.000144735039968279
9.24	0.000141444124648424
9.25	0.000138228036569056
9.26	0.000135085074344579
9.27	0.000132013575274681
9.28	0.000129011914464726
9.29	0.000126078503966144
9.3	0.000123211791936372
9.31	0.000120410261817895
9.32	0.000117672431535947
9.33	0.00011499685271446
9.34	0.000112382109909843
9.35	0.000109826819862175
9.36	0.000107329630763429
9.37	0.000104889221542338
9.38	0.00010250430116551
9.39	0.00010017360795445
9.4	9.78959089180972e-05
9.41	9.56699991005422e-05
9.42	9.34947009435831e-05
9.43	9.13688636637658e-05
9.44	8.92913626435937e-05
9.45	8.72610988365788e-05
9.46	8.52769981858201e-05
9.47	8.33380110558039e-05
9.48	8.14431116771197e-05
9.49	7.95912976038064e-05
9.5	7.7781589183034e-05
9.51	7.60130290368445e-05
9.52	7.42846815556769e-05
9.53	7.25956324034077e-05
9.54	7.09449880336461e-05
9.55	6.93318752170262e-05
9.56	6.77554405792499e-05
9.57	6.62148501496305e-05
9.58	6.47092889199033e-05
9.59	6.32379604130673e-05
9.6	6.18000862620303e-05
9.61	6.03949057978346e-05
9.62	5.90216756472449e-05
9.63	5.76796693394871e-05
9.64	5.63681769219285e-05
9.65	5.50865045844954e-05
9.66	5.3833974292632e-05
9.67	5.26099234286043e-05
9.68	5.14137044409598e-05
9.69	5.02446845019577e-05
9.7	4.91022451727879e-05
9.71	4.79857820764028e-05
9.72	4.68947045777888e-05
9.73	4.58284354715039e-05
9.74	4.47864106763253e-05
9.75	4.37680789368357e-05
9.76	4.27729015317969e-05
9.77	4.18003519891537e-05
9.78	4.08499158075176e-05
9.79	3.99210901839839e-05
9.8	3.9013383748137e-05
9.81	3.81263163021043e-05
9.82	3.72594185665201e-05
9.83	3.64122319322656e-05
9.84	3.55843082178545e-05
9.85	3.47752094323343e-05
9.86	3.3984507543579e-05
9.87	3.32117842518497e-05
9.88	3.24566307685047e-05
9.89	3.17186475997411e-05
9.9	3.09974443352523e-05
9.91	3.02926394416925e-05
9.92	2.96038600608368e-05
9.93	2.89307418123299e-05
9.94	2.82729286009209e-05
9.95	2.76300724280805e-05
9.96	2.70018332079014e-05
9.97	2.63878785871855e-05
9.98	2.57878837696206e-05
9.99	2.5201531343956e-05
10	2.46285111160845e-05

==> Norm_mu4_6000000_01.txt <==
0	2.42515193772255
8.08048649525331e-10	2.42515185042669
1.61609729905066e-09	2.42515176313086
2.42414594857599e-09	2.42515167583503
5.96285656307132e-09	2.42515129353812
9.50156717756665e-09	2.42515091124151
1.3040277792062e-08	2.42515052894521
1.65789884065573e-08	2.42515014664923
2.77580323056955e-08	2.42514893895046
3.89370762048337e-08	2.42514773125479
5.01161201039719e-08	2.42514652356222
6.12951640031101e-08	2.42514531587274
9.56715711128085e-08	2.42514160215545
1.30047978222507e-07	2.42513788846741
1.64424385332205e-07	2.42513417480862
1.98800792441904e-07	2.42513046117909
2.33177199551602e-07	2.42512674757881
3.14900136769539e-07	2.4251179193646
3.96623073987476e-07	2.4251090913157
4.78346011205414e-07	2.4251002634321
5.60068948423351e-07	2.4250914357138
6.41791885641288e-07	2.4250826081608
7.23514822859225e-07	2.42507378077308
8.67007255708163e-07	2.42505828168918
1.0104996885571e-06	2.42504278311481
1.15399212140604e-06	2.42502728504993
1.29748455425498e-06	2.42501178749452
1.44097698710391e-06	2.42499629044854
1.58446941995285e-06	2.42498079391196
1.77050185193962e-06	2.42496070400529
1.95653428392639e-06	2.42494061495471
2.14256671591316e-06	2.42492052676014
2.32859914789993e-06	2.42490043942152
2.5146315798867e-06	2.42488035293878
2.70066401187347e-06	2.42486026731185
2.88669644386024e-06	2.42484018254066
3.19634689073595e-06	2.42480675339434
3.50599733761167e-06	2.42477332661839
3.81564778448738e-06	2.4247399022125
4.1252982313631e-06	2.42470648017636
4.43494867823881e-06	2.42467306050963
4.74459912511453e-06	2.42463964321202
5.05424957199025e-06	2.42460622828321
5.47065619667998e-06	2.42456129683998
5.88706282136972e-06	2.42451636967913
6.30346944605946e-06	2.42447144679988
6.7198760707492e-06	2.42442652820149
7.13628269543894e-06	2.42438161388318
7.55268932012868e-06	2.4243367038442
7.96909594481841e-06	2.42429179808378
8.5424993716912e-06	2.42422996861197
9.11590279856398e-06	2.42416814724976
9.68930622543676e-06	2.42410633399516
1.02627096523095e-05	2.42404452884621
1.08361130791823e-05	2.4239827318009
1.14095165060551e-05	2.42392094285726
1.19829199329279e-05	2.42385916201332
1.28018357863085e-05	2.42377094269086
1.3620751639689e-05	2.42368273987923
1.44396674930696e-05	2.42359455357267
1.52585833464502e-05	2.42350638376544
1.60774991998308e-05	2.42341823045179
1.68964150532113e-05	2.42333009362598
1.77153309065919e-05	2.42324197328228
1.89286786775229e-05	2.42311143994667
2.0142026448454e-05	2.42298094276289
2.1355374219385e-05	2.42285048171233
2.2568721990316e-05	2.42272005677642
2.3782069761247e-05	2.4225896679366
2.49954175321781e-05	2.42245931517436
2.62087653031091e-05	2.42232899847117
2.7999408095567e-05	2.42213674461867
2.97900508880248e-05	2.42194456920126
3.15806936804827e-05	2.4217524721597
3.33713364729406e-05	2.42156045343483
3.51619792653984e-05	2.42136851296759
3.69526220578563e-05	2.42117665069899
3.87432648503142e-05	2.42098486657017
4.10489819952294e-05	2.42073803116281
4.33546991401447e-05	2.4204913250913
4.56604162850599e-05	2.42024474823062
4.79661334299751e-05	2.41999830045595
5.02718505748904e-05	2.41975198164275
5.25775677198056e-05	2.4195057916667
5.48832848647209e-05	2.41925973040372
5.80681327047471e-05	2.41892006162371
6.12529805447733e-05	2.41858063785895
6.44378283847996e-05	2.41824145878462
6.76226762248258e-05	2.41790252407676
7.0807524064852e-05	2.41756383341223
7.39923719048782e-05	2.41722538646869
7.71772197449045e-05	2.41688718292463
8.12242148750602e-05	2.41645777737432
8.52712100052159e-05	2.41602876366374
8.93182051353716e-05	2.41560014113884
9.33652002655273e-05	2.41517190914758
9.7412195395683e-05	2.41474406703999
0.000101459190525839	2.4143166141681
0.000105506185655994	2.41388954988595
0.000110645860408996	2.41334773832352
0.000115785535161997	2.41280655116233
0.000120925209914998	2.41226598709299
0.000126064884667999	2.41172604481118
0.000131204559421	2.4111867230176
0.000136344234174001	2.41064802041792
0.000141483908927002	2.41010993572277
0.000147913786644669	2.40943764471129
0.000154343664362337	2.40876631625035
0.000160773542080004	2.40809594784755
0.000167203419797671	2.40742653702225
0.000173633297515339	2.40675808130542
0.000180063175233006	2.40609057823957
0.000186493052950673	2.40542402537868
0.000194581967020387	2.40458683445881
0.0002026708810901	2.40375113867246
0.000210759795159814	2.40291693322575
0.000218848709229528	2.40208421335258
0.000226937623299241	2.40125297431442
0.000235026537368955	2.40042321140016
0.000243115451438669	2.39959491992583
0.000253333607908486	2.39855069370712
0.000263551764378304	2.39750879878199
0.000273769920848122	2.39646922589181
0.00028398807731794	2.39543196584519
0.000294206233787758	2.3943970095176
0.000304424390257575	2.39336434785091
0.000314642546727393	2.39233397185296
0.000326873634496632	2.39110360928938
0.000339104722265871	2.3898764936559
0.000351335810035109	2.38865260990049
0.000363566897804348	2.38743194310448
0.000375797985573587	2.38621447848225
0.000388029073342825	2.38500020138122
0.000400260161112064	2.38378909728187
0.000416742430362528	2.38216204107999
0.000433224699612992	2.38054068595935
0.000449706968863456	2.37892499753978
0.00046618923811392	2.37731494188638
0.000482671507364384	2.3757104855134
0.000499153776614848	2.37411159538871
0.000515636045865312	2.37251823893938
0.000535556655988181	2.37059983469101
0.00055547726611105	2.36868941104567
0.000575397876233919	2.36678691328526
0.000595318486356788	2.36489228775433
0.000615239096479656	2.36300548188966
0.000635159706602525	2.36112644425535
0.000655080316725394	2.35925512458124
0.000678039554087073	2.35710786945345
0.000700998791448751	2.3549707282367
0.000723958028810429	2.35284363019438
0.000746917266172107	2.35072650700962
0.000769876503533786	2.3486192929053
0.000792835740895464	2.34652192477357
0.000815794978257142	2.34443434231524
0.000853532865623643	2.34102411360767
0.000891270752990143	2.33763993331115
0.000929008640356644	2.33428159029109
0.000966746527723144	2.33094890059036
0.00100448441508964	2.3276417099496
0.00104222230245614	2.32435989654944
0.00107996018982265	2.32110337397917
0.00113134981303022	2.31670938940482
0.00118273943623779	2.31236222683143
0.00123412905944537	2.30806205492311
0.00128551868265294	2.30380922329059
0.00133690830586051	2.29960428292831
0.00138829792906809	2.29544800819953
0.00143968755227566	2.29134142037494
0.00150324574264824	2.28633311618336
0.00156680393302081	2.28140589957768
0.00163036212339339	2.27656363728216
0.00169392031376596	2.27181106462928
0.00175747850413854	2.26715387831567
0.00182103669451111	2.26259883427799
0.00188459488488369	2.25815385047761
0.00196703601916518	2.25256744970403
0.00204947715344667	2.24720536530142
0.00213191828772817	2.24209548937147
0.00221435942200966	2.23727049329462
0.00229680055629116	2.23276828141955
0.00237924169057265	2.22863245183822
0.00246168282485415	2.22491275861932
0.00257061239998471	2.22073275242661
0.00267954197511527	2.21752752708093
0.00278847155024582	2.21546935260038
0.00289740112537638	2.21475513814359
0.00300633070050694	2.21560761129284
0.0031152602756375	2.21827610330023
0.00322418985076806	2.22303682824059
0.0033539963690629	2.23186443394013
0.00348380288735774	2.24465351335697
0.00361360940565258	2.26200972864604
0.00374341592394743	2.28457782153691
0.00387322244224227	2.31303165720027
0.00400302896053711	2.34806190546295
0.00413283547883195	2.39036187922484
0.00432799309503091	2.4691275426112
0.00452315071122988	2.56803764492982
0.00471830832742885	2.68902836998681
0.00491346594362781	2.83371805934993
0.00510862355982678	3.00337227913388
0.00530378117602575	3.19890819142347
0.00549893879222471	3.42093014922395
0.00579900701630682	3.81470698916133
0.00609907524038892	4.27227890618065
0.00639914346447102	4.79341119412542
0.00669921168855312	5.37755809973124
0.00699927991263522	6.02406758646702
0.00729934813671733	6.73228403528677
0.00759941636079943	7.50158650474278
0.00789948458488153	8.33139196592963
0.00819955280896363	9.221142408892
0.00850202253060707	10.1781207513035
0.00880449225225051	11.1948705719594
0.00910696197389395	12.2707867345074
0.00940943169553739	13.405222471286
0.00971190141718083	14.5974795571438
0.0100143711388243	15.8468014252359
0.0103168408604677	17.1523687441894
0.010642702561727	18.6208258272698
0.0109685642629862	20.1523449490363
0.0112944259642455	21.7456459152321
0.0116202876655048	23.3993621167025
0.011946149366764	25.112043539139
0.0122720110680233	26.8821605201436
0.0125978727692826	28.7081080218165
0.0129481425915477	30.731168124079
0.0132984124138127	32.8146324983214
0.0136486822360778	34.956254160216
0.0139989520583429	37.153712245441
0.014349221880608	39.4046190501419
0.014699491702873	41.7065269537897
0.0150497615251381	44.0569351651666
0.0154560140953253	46.840387624446
0.0158622666655125	49.6816126304056
0.0162685192356997	52.5765081800391
0.0166747718058869	55.5209238919043
0.0170810243760741	58.5106723686916
0.0174872769462613	61.5415399464966
0.0178935295164485	64.6092968038015
0.0183149665584979	67.8261674595003
0.0187364036005474	71.0734505458486
0.0191578406425969	74.3464316395698
0.0195792776846463	77.6404180051594
0.0200007147266958	80.9507471716454
0.0204221517687453	84.2727948769983
0.0208435888107947	87.6019824019805
0.0213356714922888	91.4922331223984
0.0218277541737828	95.3789453560769
0.0223198368552769	99.2551362685235
0.022811919536771	103.113954997681
0.023304002218265	106.948692534223
0.0237960848997591	110.752790583655
0.0242881675812531	114.519849422875
0.0248131296255657	118.490753816594
0.0253380916698783	122.405057125682
0.0258630537141909	126.255634833674
0.0263880157585035	130.035597856469
0.0269129778028161	133.738297665275
0.0274379398471287	137.357330505039
0.0279629018914413	140.886540757754
0.0285621811842886	144.798026603337
0.0291614604771358	148.576389038548
0.0297607397699831	152.213677325393
0.0303600190628304	155.702372915372
0.0309592983556776	159.035389313578
0.0315585776485249	162.206070976235
0.0321578569413721	165.208191295599
0.0328639872057964	168.521403915524
0.0335701174702206	171.583816432085
0.0342762477346448	174.38749707915
0.0349823779990691	176.925308488103
0.0356885082634933	179.190896022455
0.0363946385279175	181.178675465405
0.0371007687923418	182.883820215984
0.0378915952193328	184.452956222803
0.0386824216463239	185.657843971682
0.0394732480733149	186.494965982976
0.040264074500306	186.961912187167
0.041054900927297	187.057360708737
0.0418457273542881	186.78106128721
0.0426365537812791	186.133822107229
0.0435245168247003	184.967346342321
0.0444124798681216	183.339783335251
0.0453004429115428	181.257007021097
0.046188405954964	178.726588416729
0.0470763689983852	175.757844353193
0.0479643320418064	172.361915921911
0.0488522950852276	168.551885400721
0.0498199875588076	163.946087199843
0.0507876800323876	158.88941500934
0.0517553725059676	153.408522865181
0.0527230649795476	147.534576165709
0.0536907574531276	141.304233587031
0.0546584499267076	134.76101625243
0.0556261424002876	127.957216601746
0.0566271783937816	120.712729234493
0.0576282143872756	113.345326750943
0.0586292503807697	105.966000114745
0.0596302863742637	98.7171518697722
0.0606313223677577	91.7827558886215
0.0616323583612518	85.3994274107895
0.0626333943547458	79.8643320840837
0.0642441310554585	73.6419853442828
0.0658548677561712	72.0343073443639
0.0674656044568839	75.9031335343938
0.0690763411575966	84.9307923703441
0.0706870778583093	98.0009460905099
0.072297814559022	113.925212220756
0.0739085512597347	131.784861751456
0.0758675348794989	155.20842700611
0.0778265184992631	179.795534125162
0.0797855021190273	205.035466307532
0.0817444857387915	230.563058285667
0.0837034693585557	256.098739031026
0.0856624529783199	281.416231743246
0.0876214365980841	306.324737042566
0.0899006186852079	334.571309973404
0.0921798007723318	361.812790250995
0.0944589828594557	387.84891980196
0.0967381649465796	412.502874199367
0.0990173470337035	435.618438008986
0.101296529120827	457.058144892186
0.103575711207951	476.701965261467
0.105854893295075	494.446309877018
0.108134075382199	510.203221451115
0.110413257469323	523.899681007451
0.11270528184103	535.536122772554
0.114997306212737	544.983780094582
0.117289330584444	552.210448086318
0.119581354956152	557.196878811519
0.121873379327859	559.936281933414
0.124165403699566	560.433863068352
0.126457428071273	558.706409416522
0.128995089343386	554.23252855139
0.1315327506155	547.119414842488
0.134070411887613	537.436958684926
0.136608073159727	525.27127747597
0.13914573443184	510.72511105576
0.141683395703954	493.918751254828
0.144221056976067	474.991731227605
0.147621061871849	446.594642768071
0.151021066767631	415.150015834586
0.154421071663413	381.242777861168
0.157821076559195	345.634404660156
0.161221081454977	309.364490686124
0.164621086350759	273.925155796164
0.167437836615038	246.748543628076
0.170254586879317	223.441279383032
0.173071337143597	206.328489751961
0.175888087407876	197.941181705217
0.178704837672155	200.139257218215
0.18098113247588	209.872311060943
0.183257427279604	226.006625090235
0.185533722083329	247.434405135712
0.187810016887053	272.990353921514
0.190086311690778	301.653303221393
0.192362606494503	332.604741142501
0.194638901298227	365.212890361114
0.19788681908366	413.67543378963
0.201134736869092	463.505917219124
0.204382654654525	513.959297251863
0.207630572439957	564.477613229973
0.210878490225389	614.624870199778
0.214126408010822	664.047711613428
0.217374325796254	712.45132311486
0.221206259205478	767.907409310414
0.225038192614702	821.242892084966
0.228870126023925	872.155707709848
0.232702059433149	920.38607430234
0.236533992842373	965.710419405108
0.240365926251596	1007.93716220018
0.24419785966082	1046.9036313041
0.248658324439783	1087.97579187123
0.25223684277874	1117.48242338992
0.255815361117697	1143.84583538785
0.259393879456654	1167.01260163857
0.262972397795611	1186.94467964878
0.266550916134568	1203.61855169367
0.270129434473525	1217.02440157427
0.273707952812482	1227.16532581984
0.279465174359643	1236.67153696884
0.285222395906805	1237.8947930241
0.290979617453967	1231.02835812709
0.296736839001128	1216.32709837239
0.30249406054829	1194.10059036928
0.308251282095451	1164.70670797761
0.312991938563163	1135.40382031064
0.317732595030874	1101.75459109412
0.322473251498585	1064.01707042271
0.327213907966297	1022.4633342499
0.331954564434008	977.37854144743
0.336695220901719	929.060560721942
0.341435877369431	877.820379178991
0.346176533837142	823.983641227311
0.350917190304853	767.893892441674
0.355657846772565	709.91849029581
0.360398503240276	650.458844417603
0.365139159707987	589.967961202166
0.369879816175698	528.980790931412
0.37462047264341	468.167835970311
0.379361129111121	408.432275169952
0.384101785578832	351.089273170075
0.388842442046544	298.193193667396
0.393615850520492	252.798152598506
0.39838925899444	220.519478765436
0.403162667468389	207.574711688325
0.407936075942337	217.166966062302
0.412709484416285	246.203555761798
0.417482892890233	288.289155699143
0.422256301364182	337.947899604789
0.427403175612406	395.953761041218
0.43255004986063	456.067786894862
0.437696924108854	516.751960504876
0.442843798357078	577.048647935829
0.447990672605302	636.322275700494
0.453137546853527	694.12572436705
0.458284421101751	750.128975735717
0.463603850871221	805.850070970585
0.468923280640691	859.160182675262
0.474242710410161	909.886184668989
0.479562140179631	957.889917581515
0.4848815699491	1003.06140768102
0.49020099971857	1045.31423373806
0.49552042948804	1084.58222019537
0.503376544577357	1137.01815266486
0.511232659666674	1182.747476269
0.519088774755991	1221.74139284216
0.526944889845308	1254.02808013335
0.534801004934624	1279.68580779012
0.542657120023941	1298.83696789316
0.550513235113258	1311.64272806504
0.559073316322947	1318.60169619043
0.567633397532636	1318.55101478724
0.576193478742325	1311.817434836
0.584753559952014	1298.75677560179
0.593313641161702	1279.74847010077
0.601873722371391	1255.19055386406
0.61043380358108	1225.49509549402
0.619983852379953	1186.81972128837
0.629533901178826	1142.87006603625
0.639083949977699	1094.24521258692
0.648633998776572	1041.54395747453
0.658184047575445	985.361333631057
0.667734096374318	926.286295411814
0.675279161269411	877.951390794537
0.682824226164505	828.458652179415
0.690369291059598	778.09082158397
0.697914355954692	727.130847248007
0.705459420849785	675.864690054981
0.713004485744879	624.585700396947
0.720549550639972	573.601272846837
0.728094615535066	523.242934066852
0.735639680430159	473.881705300477
0.743184745325253	425.9515994333
0.750729810220347	379.985505637609
0.75827487511544	336.669035173428
0.765941573901759	296.31148992446
0.773608272688077	260.93489478594
0.781274971474396	232.245317136676
0.788941670260715	212.228235881565
0.796608369047033	202.60117715916
0.804275067833352	203.912049135896
0.811941766619671	215.038477681586
0.820710510546149	236.864609854728
0.829479254472627	264.956928172314
0.838247998399106	296.486698089259
0.847016742325584	329.531112531663
0.855785486252062	362.846966167962
0.86455423017854	395.634973572368
0.873322974105019	427.375642289746
0.882091718031497	457.727020623855
0.89098468592083	486.85732801218
0.899877653810164	514.170985512025
0.908770621699497	539.569714758941
0.917663589588831	562.995697702161
0.926556557478164	584.420866498829
0.935449525367497	603.839601392603
0.944342493256831	621.263587062131
0.955363414764664	640.127876506867
0.966384336272497	656.038525637253
0.97740525778033	669.085283372899
0.988426179288163	679.372571438625
0.999447100795997	687.015873966727
1.01046802230383	692.138850656966
1.02148894381166	694.870981676363
1.03721791788305	694.893662485051
1.05294689195444	690.7131042202
1.06867586602583	682.725386149985
1.08440484009722	671.322010465567
1.10013381416861	656.88511488745
1.11586278824	639.783717621575
1.12810335812233	624.858278835705
1.14034392800466	608.692212267081
1.15258449788699	591.437414625851
1.16482506776932	573.238450930926
1.17706563765165	554.232401746918
1.18930620753398	534.548817552149
1.20154677741631	514.309741200316
1.22017868756187	482.692858160633
1.23881059770744	450.424799859516
1.257442507853	417.840499307843
1.27607441799856	385.240258971141
1.29470632814413	352.892861456423
1.31333823828969	321.039218069737
1.33197014843525	289.896770846302
1.34609759337658	266.88017149189
1.36022503831791	244.469910118194
1.37435248325924	222.747342281826
1.38847992820056	201.795795187319
1.40022296794869	185.031247942852
1.41196600769681	168.918676512698
1.42370904744494	153.524723836586
1.43545208719306	138.929487502404
1.44719512694118	125.232296714578
1.45893816668931	112.558981221749
1.47068120643743	101.070016115909
1.48406547437308	89.6788303061556
1.49744974230873	80.4499303085354
1.51083401024438	73.7662303223025
1.52421827818004	69.921889890018
1.53760254611569	68.9691581634154
1.55098681405134	70.6342412818618
1.56437108198699	74.3931949090705
1.57908797168326	80.2290922852043
1.59380486137953	87.1680365859673
1.6085217510758	94.6786398622168
1.62323864077207	102.39173249846
1.63795553046834	110.060308851148
1.65267242016461	117.521787097252
1.66738930986088	124.67022949584
1.68341638875039	132.020003387146
1.6994434676399	138.864413902363
1.71547054652942	145.173568171544
1.73149762541893	150.933775373719
1.74752470430844	156.142487998259
1.76355178319795	160.804936550826
1.77957886208746	164.931838789759
1.79873311744285	169.182103222775
1.81788737279824	172.718403589469
1.83704162815363	175.574388324178
1.85619588350902	177.786024089504
1.87535013886441	179.390604712072
1.8945043942198	180.42602162936
1.91365864957519	180.930219339533
1.9384423050953	180.855432296055
1.9632259606154	180.033858308195
1.98800961613551	178.542517900578
2.01279327165562	176.455185078171
2.03757692717573	173.841981570463
2.06236058269583	170.769100667589
2.08714423821594	167.29864991912
2.11546283723658	162.920677708108
2.14378143625722	158.17906163143
2.17210003527785	153.146717904071
2.20041863429849	147.889761491008
2.22873723331913	142.467744121023
2.25705583233976	136.933969019345
2.2853744313604	131.335855458928
2.31789230416663	124.882256832136
2.35041017697286	118.454022732172
2.38292804977909	112.098006621563
2.41544592258532	105.853509761949
2.44796379539156	99.7530436867019
2.48048166819779	93.8230940065612
2.51299954100402	88.0848021373498
2.54560704773322	82.539591486608
2.57821455446242	77.2157455422128
2.61082206119162	72.1216482007208
2.64342956792082	67.262414040442
2.67603707465002	62.6404292606761
2.70864458137922	58.2558135413289
2.74125208810843	54.1067462980766
2.77385959483763	50.1896977563273
2.80646710156683	46.4996709007016
2.84000214538121	42.93499183311
2.87353718919559	39.5962990993526
2.90707223300997	36.4752876162811
2.94060727682435	33.563085392449
2.97414232063873	30.8503414654746
3.0076773644531	28.3274038492602
3.04121240826748	25.9845561722776
3.06858006118764	24.1993413095858
3.0959477141078	22.522477487678
3.12331536702796	20.9487986660283
3.15068301994812	19.4731859604237
3.17805067286828	18.0906394683943
3.20541832578844	16.7963351377544
3.2327859787086	15.5856251746028
3.26015363162876	14.454000473103
3.28752128454892	13.3970711029871
3.31488893746908	12.4105939087917
3.34225659038924	11.4905169397456
3.36962424330941	10.6329895037024
3.39699189622957	9.83432824095734
3.42077146511947	9.18541082478057
3.44455103400937	8.57600331738526
3.46833060289927	8.00395673279856
3.49211017178917	7.46722975916928
3.51588974067907	6.96388024627729
3.53966930956897	6.49205105696413
3.56496674674326	6.02271289721748
3.59026418391755	5.58498885136749
3.61556162109184	5.17693928182192
3.64085905826613	4.79673051855875
3.66615649544042	4.44262923387391
3.69145393261471	4.1129947428819
3.71866277718593	3.78398767510173
3.74587162175714	3.47966581610823
3.77308046632836	3.19831849304943
3.80028931089957	2.93834278705951
3.82749815547078	2.69823668871634
3.854707000042	2.47659204272163
3.88191584461321	2.27208937796211
3.90912468918443	2.08349442476799
3.93633353375564	1.90965468766553
3.96354237832686	1.74949496544336
3.99122744927846	1.59953819922696
4.01891252023006	1.4617208631828
4.04659759118166	1.33512446824754
4.07428266213326	1.21889415348925
4.10196773308486	1.11223525034474
4.12965280403647	1.01440914462138
4.15733787498807	0.9247290181294
4.18546988128884	0.841288182946293
4.2136018875896	0.764978238929276
4.24173389389037	0.695224441631558
4.26986590019113	0.631495367908488
4.2979979064919	0.573299545424586
4.32612991279267	0.520182463003686
4.35426191909343	0.471724198649959
4.38343572891617	0.425978348198833
4.41260953873891	0.38442908550304
4.44178334856164	0.346711643723539
4.47095715838438	0.312490993228325
4.50013096820711	0.281459404898682
4.52930477802985	0.253334657251731
4.55847858785259	0.227858526206789
4.58765239767532	0.204794950496018
4.61682620749806	0.183927809445318
4.63895614116063	0.169441721682147
4.66108607482319	0.156025020845261
4.68321600848576	0.143603067086271
4.70534594214833	0.132106341365511
4.7274758758109	0.121469974018179
4.74960580947346	0.111633305629205
4.77173574313603	0.102539631836266
4.7938656767986	0.0941360639631203
4.81599561046116	0.0863733451438941
4.83812554412373	0.0792055722802708
4.86113293451036	0.0723384080126595
4.884140324897	0.0660231647019408
4.90714771528363	0.0602181492689733
4.93015510567026	0.0548846740245162
4.9531624960569	0.0499868555369401
4.97616988644353	0.0454913902192886
4.99917727683016	0.0413673516177934
5.0221846672168	0.0375860341599776
5.04519205760343	0.0341208290185713
5.06819944799006	0.030947098481312
5.09120683837669	0.0280420307056566
5.11135311217657	0.0257021752414185
5.13149938597644	0.0235388724885166
5.15164565977631	0.021539768532971
5.17179193357618	0.0196933290425156
5.19193820737605	0.0179887901181325
5.21208448117592	0.0164161022065472
5.22812280582842	0.0152520824879937
5.24416113048091	0.0141612113539855
5.26019945513341	0.0131392771074647
5.27623777978591	0.0121822974981475
5.29227610443841	0.0112865066796709
5.3040346893673	0.010666558917974
5.31579327429619	0.0100762455147017
5.32755185922508	0.00951428375360443
5.33931044415397	0.00897944324868821
5.35106902908286	0.00847054379249298
5.36282761401175	0.00798645336311206
5.37458619894064	0.00752608638454474
5.39263129986495	0.00686335977517204
5.41067640078926	0.00625049858944716
5.42872150171357	0.0056841625435144
5.44676660263788	0.00516122431724571
5.46481170356219	0.00467875776846014
5.4828568044865	0.0042340269471499
5.50090190541081	0.00382447585820671
5.51572367580437	0.00351271304003202
5.53054544619792	0.00322183232470677
5.54536721659148	0.0029506648380942
5.56018898698503	0.00269810990360335
5.57501075737859	0.00246313275024393
5.58983252777215	0.00224476260612892
5.6046542981657	0.00204209115884655
5.61995817716066	0.00184840247546257
5.63526205615561	0.00166968321980767
5.65056593515057	0.00150513774675276
5.66586981414552	0.00135403992892796
5.68117369314048	0.00121573452701692
5.69647757213543	0.00108963916354142
5.71178145113039	0.000975246590975325
5.72716800959603	0.000871599339391516
5.74255456806168	0.000778987696229204
5.75794112652733	0.000697125996618287
5.77332768499297	0.000625787692964613
5.78871424345862	0.000564775954320746
5.80410080192426	0.000513873662464586
5.81948736038991	0.000472772111727374
5.83487391885555	0.000440989164212767
5.8502604773212	0.000417802740714506
5.86564703578684	0.000402232798396173
5.88103359425249	0.000393091294547538
5.89642015271814	0.000389087925265315
5.91180671118378	0.000388952862920917
5.92719326964943	0.000391536544172283
5.94257982811507	0.000395866547127117
5.95796638658072	0.000401163500824599
5.97335294504636	0.000406829245966221
5.98873950351201	0.00041242129065811
6.00412606197766	0.000417623565448698
6.0195126204433	0.00042221897719777
6.03489917890895	0.00042606603667231
6.05028573737459	0.000429080008681235
6.06567229584024	0.000431218187864359
6.08105885430588	0.000432468613635465
6.09644541277153	0.000432841517180161
6.11183197123717	0.000432362880830339
6.12721852970282	0.0004310696062167
6.14260508816847	0.000429005898015459
6.15799164663411	0.000426220563024188
6.17560926599693	0.000422211409727077
6.19322688535974	0.000417402386983866
6.21084450472255	0.000411872071732726
6.22846212408537	0.000405697340158452
6.24607974344818	0.000398952348347813
6.263697362811	0.000391707862032587
6.28131498217381	0.000384030838912589
6.30468956316876	0.000373284617360237
6.3280641441637	0.000362022883563569
6.35143872515865	0.000350368430281693
6.3748133061536	0.000338431542847943
6.39818788714854	0.000326310569963496
6.42156246814349	0.000314092647041252
6.44493704913844	0.000301854472112956
6.47120762796819	0.000288158811829644
6.49747820679795	0.000274603764339285
6.5237487856277	0.000261258299436487
6.55001936445745	0.000248179901755441
6.57628994328721	0.000235415829838678
6.60256052211696	0.000223004277800675
6.62883110094672	0.00021097542263306
6.657213068741	0.000198436357465753
6.68559503653528	0.000186391828701881
6.71397700432957	0.000174855580317494
6.74235897212385	0.000163835173473845
6.77074093991814	0.000153332921244816
6.79912290771242	0.000143346703049049
6.82750487550671	0.00013387068430033
6.85770670903074	0.000124337323819261
6.88790854255477	0.000115357704620343
6.9181103760788	0.000106915455287467
6.94831220960283	9.89922772410709e-05
6.97851404312687	9.15684287176053e-05
7.0087158766509	8.4623139931859e-05
7.03891771017493	7.81349804562779e-05
7.07100968600151	7.17173291300377e-05
7.10310166182809	6.57649567977026e-05
7.13519363765467	6.02517656110051e-05
7.16728561348125	5.515205646609e-05
7.19937758930783	5.04407191665063e-05
7.23146956513441	4.60933807627714e-05
7.26356154096099	4.20865120178939e-05
7.29766154028112	3.81767320143355e-05
7.33176153960125	3.45998843635124e-05
7.36586153892137	3.1331318046266e-05
7.3999615382415	2.83477308065743e-05
7.43406153756163	2.56271684830892e-05
7.46816153688175	2.31489918009664e-05
7.50226153620188	2.08938422537524e-05
7.53661576831457	1.88290483594165e-05
7.57097000042726	1.69549594158466e-05
7.60532423253995	1.52555138218217e-05
7.63967846465263	1.3715827858611e-05
7.67403269676532	1.23221243569801e-05
7.70838692887801	1.10616473791475e-05
7.7427411609907	9.92260607626621e-06
7.77709539310339	8.8941458935514e-06
7.81144962521608	7.96630151372883e-06
7.84580385732877	7.12991648104378e-06
7.87414699613376	6.50273837109911e-06
7.90249013493875	5.9276951170436e-06
7.93083327374374	5.40073103462284e-06
7.95917641254873	4.91808632350414e-06
7.98751955135372	4.47626817558805e-06
8.01586269015871	4.0720304825844e-06
8.0442058289637	3.70236449438375e-06
8.0725489677687	3.36448914796547e-06
8.10139707419127	3.05058587032746e-06
8.13024518061383	2.76445045815728e-06
8.1590932870364	2.50376930417516e-06
8.18794139345897	2.26640593914849e-06
8.21678949988154	2.05038980327238e-06
8.24563760630411	1.8539071595066e-06
8.27448571272668	1.67529167810697e-06
8.30922825650503	1.48173276491995e-06
8.34397080028339	1.30942509436706e-06
8.37244665564178	1.18248222810898e-06
8.40092251100016	1.06721051327599e-06
8.42939836635855	9.62596440377879e-07
8.45787422171694	8.67711128794705e-07
8.48635007707533	7.81696700528224e-07
8.51482593243371	7.03761227272664e-07
8.5433017877921	6.33180810690093e-07
8.57282199642292	5.67074449702351e-07
8.60234220505374	5.07498561131426e-07
8.63186241368456	4.53841145306659e-07
8.66138262231538	4.05541673587029e-07
8.6909028309462	3.62090197933451e-07
8.72042303957702	3.23024799430259e-07
8.75499346377942	2.82291112906985e-07
8.78956388798181	2.46393548079689e-07
8.8241343121842	2.14789679827205e-07
8.85870473638659	1.86992886181216e-07
8.89327516058898	1.62567001062665e-07
8.92784558479137	1.41123292341154e-07
8.96961769096833	1.18701921358823e-07
9.01138979714529	9.96010539033522e-08
9.05316190332225	8.3359869854418e-08
9.09493400949921	6.95765930026565e-08
9.13670611567616	5.79002058124877e-08
9.17847822185312	4.8026300275103e-08
9.2257655953625	3.8696216144308e-08
9.27305296887188	3.10210211091336e-08
9.32034034238125	2.4729054155182e-08
9.36762771589063	1.95885503370384e-08
9.41491508940001	1.54029963833277e-08
9.46220246290939	1.20082687434454e-08
9.51871687813921	8.79938039797552e-09
9.57523129336903	6.33600591819429e-09
9.63174570859885	4.4651333915525e-09
9.68826012382867	3.06549954294713e-09
9.7447745390585	2.0451993101253e-09
9.80128895428832	1.34100519008888e-09
9.8663232025736	8.76158373124981e-10
9.93135745085888	7.24691745565742e-10
10	7.41941075813427e-10


==> Norm_mu4_6000000_02.txt <==
2.092	1393.07669151469
2.102	1338.45337313657
2.112	1285.97186570742
2.122	1235.5481876187
2.132	1187.10165022784
2.142	1140.55472873921
2.152	1095.83293814787
2.162	1052.86471404774
2.172	1011.5812981132
2.182	971.916628071157
2.192	933.807231987303
2.202	897.192126697465
2.212	862.012720221537
2.222	828.212718003819
2.232	795.73803282971
2.242	764.536698274631
2.252	734.558785546651
2.262	705.756323589779
2.272	678.083222320028
2.282	651.495198871461
2.292	625.949706734142
2.302	601.405867670658
2.312	577.824406302207
2.322	555.167587259622
2.332	533.399154798721
2.342	512.484274783386
2.352	492.389478943514
2.362	473.082611318644
2.372	454.532776801557
2.382	436.710291699515
2.392	419.586636234025
2.402	403.134408903099
2.412	387.327282633012
2.422	372.139962649364
2.432	357.54814600005
2.442	343.52848266534
2.452	330.058538192881
2.462	317.116757797774
2.472	304.682431870326
2.482	292.735662836257
2.492	281.257333316331
2.502	270.229075534475
2.512	259.633241925419
2.522	249.452876894823
2.532	239.671689686711
2.542	230.274028314784
2.552	221.244854515908
2.562	212.569719685676
2.572	204.234741757568
2.582	196.226582988673
2.592	188.532428616464
2.602	181.139966352438
2.612	174.037366679829
2.622	167.213263923861
2.632	160.656738064235
2.642	154.357297260778
2.652	148.304861064252
2.662	142.489744285486
2.672	136.90264149701
2.682	131.534612142384
2.692	126.377066229399
2.702	121.42175058426
2.712	116.660735644745
2.722	112.086402771212
2.732	107.691432055154
2.742	103.468790605782
2.752	99.4117212958982
2.762	95.5137319490532
2.772	91.7685849506761
2.782	88.1702872665625
2.792	84.7130808527397
2.802	81.3914334413692
2.812	78.2000296879367
2.822	75.1337626655678
2.832	72.1877256928547
2.842	69.3572044821196
2.852	66.6376695955486
2.862	64.024769197125
2.872	61.5143220887627
2.882	59.1023110194977
2.892	56.7848762570293
2.902	54.5583094113253
2.912	52.4190475004062
2.922	50.3636672488142
2.932	48.3888796096425
2.942	46.4915245013576
2.952	44.6685657509959
2.962	42.917086235638
2.972	41.2342832143906
2.982	39.6174638434023
2.992	38.06404086674
3.002	36.5715284762262
3.012	35.1375383336166
3.022	33.7597757487487
3.032	32.4360360075485
3.042	31.1642008440171
3.052	29.9422350505536
3.062	28.7681832211884
3.072	27.6401666225169
3.082	26.5563801873248
3.092	25.5150896260956
3.102	24.5146286517776
3.112	23.5533963133689
3.122	22.6298544340541
3.132	21.7425251497936
3.142	20.8899885444254
3.152	20.070880377497
3.162	19.2838899011887
3.172	18.5277577628382
3.182	17.8012739897074
3.192	17.1032760527679
3.202	16.4326470064062
3.212	15.7883137010731
3.222	15.169245066015
3.232	14.5744504593407
3.242	14.0029780827833
3.252	13.4539134586196
3.262	12.926377966311
3.272	12.4195274365229
3.282	11.9325508002737
3.292	11.4646687910516
3.302	11.0151326978216
3.312	10.5832231669284
3.322	10.1682490509771
3.332	9.7695463028494
3.342	9.38647691308732
3.352	9.01842788894139
3.362	8.66481027345167
3.372	8.32505820299093
3.382	7.99862800176209
3.392	7.68499731180106
3.402	7.38366425709246
3.412	7.09414664046093
3.422	6.81598117195278
3.432	6.5487227274733
3.442	6.29194363649315
3.452	6.04523299768429
3.462	5.8081960213902
3.472	5.58045339787824
3.482	5.36164069036312
3.492	5.15140775183026
3.502	4.94941816472593
3.512	4.75534870261734
3.522	4.56888881296144
3.532	4.38974012015455
3.542	4.21761594806774
3.552	4.0522408613039
3.562	3.8933502244423
3.572	3.74068977856549
3.582	3.59401523439077
3.592	3.45309188135521
3.602	3.31769421202871
3.612	3.18760556125397
3.622	3.06261775943603
3.632	2.94253079942649
3.642	2.82715251646941
3.652	2.71629828069673
3.662	2.60979070168103
3.672	2.50745934457306
3.682	2.4091404573696
3.692	2.31467670887531
3.702	2.22391693693926
3.712	2.13671590656322
3.722	2.05293407749472
3.732	1.97243738093285
3.742	1.89509700498955
3.752	1.82078918856316
3.762	1.74939502329421
3.772	1.68080026328671
3.782	1.61489514229032
3.792	1.55157419805092
3.802	1.49073610354856
3.812	1.43228350485254
3.822	1.3761228653344
3.832	1.32216431598933
3.842	1.2703215116266
3.852	1.22051149269885
3.862	1.17265455254909
3.872	1.12667410986306
3.882	1.08249658612277
3.892	1.0400512878652
3.902	0.999270293557661
3.912	0.960088344908844
3.922	0.922442742441649
3.932	0.886273245160642
3.942	0.851521974153604
3.952	0.818133319972921
3.962	0.78605385364861
3.972	0.75523224119057
3.982	0.72561916144324
3.992	0.69716722716123
4.002	0.669830909179617
4.012	0.643566463557576
4.022	0.618331861578728
4.032	0.594086722496238
4.042	0.570792248915003
4.052	0.548411164707539
4.062	0.526907655364228
4.072	0.506247310682462
4.082	0.486397069702975
4.092	0.467325167805254
4.102	0.449001085877376
4.112	0.431395501478908
4.122	0.414480241918756
4.132	0.398228239172841
4.142	0.382613486569491
4.152	0.367610997173216
4.162	0.35319676380028
4.172	0.339347720602086
4.182	0.326041706154898
4.192	0.313257427996831
4.202	0.300974428555375
4.212	0.28917305241091
4.222	0.277834414843844
4.232	0.26694037161503
4.242	0.256473489931117
4.252	0.246417020548357
4.262	0.236754870970242
4.272	0.22747157969608
4.282	0.21855229147929
4.292	0.209982733555842
4.302	0.201749192804789
4.312	0.193838493804347
4.322	0.18623797774841
4.332	0.178935482189757
4.342	0.171919321577547
4.352	0.16517826855794
4.362	0.158701536007935
4.372	0.152478759773676
4.382	0.146499982085592
4.392	0.140755635623841
4.402	0.135236528208559
4.412	0.129933828090409
4.422	0.124839049817898
4.432	0.119944040658847
4.442	0.115240967554278
4.452	0.110722304583846
4.462	0.106380820922766
4.472	0.102209569270948
4.482	0.0982018747358343
4.492	0.094351324151149
4.502	0.0906517558144612
4.512	0.0870972496271497
4.522	0.0836821176209791
4.532	0.0804008948561393
4.542	0.0772483306761751
4.552	0.0742193803058155
4.562	0.0713091967782573
4.572	0.0685131231789845
4.582	0.0658266851937104
4.592	0.0632455839485216
4.602	0.0607656891307613
4.612	0.0583830323796486
4.622	0.0560938009360546
4.632	0.053894331541274
4.642	0.0517811045750298
4.652	0.0497507384233308
4.662	0.0477999840671659
4.672	0.0459257198833822
4.682	0.0441249466494215
4.692	0.0423947827439239
4.702	0.0407324595355193
4.712	0.0391353169524263
4.722	0.0376007992257701
4.732	0.0361264507998067
4.742	0.0347099124025103
4.752	0.0333489172702341
4.762	0.0320412875204054
4.772	0.0307849306664487
4.782	0.0295778362693604
4.792	0.0284180727205781
4.802	0.0273037841509942
4.812	0.0262331874611697
4.822	0.025204569467995
4.832	0.0242162841632306
4.842	0.0232667500795437
4.852	0.0223544477598221
4.862	0.0214779173257194
4.872	0.0206357561415379
4.882	0.0198266165697123
4.892	0.019049203814302
4.902	0.0183022738490415
4.912	0.0175846314266329
4.922	0.0168951281660948
4.932	0.0162326607151089
4.942	0.0155961689844194
4.952	0.0149846344514652
4.962	0.0143970785305259
4.972	0.0138325610067759
4.982	0.0132901785317405
4.992	0.0127690631777452
5.002	0.0122683810490464
5.012	0.0117873309474203
5.022	0.0113251430900747
5.032	0.0108810778778327
5.042	0.0104544247116157
5.052	0.0100445008553334
5.062	0.0096506503433608
5.072	0.0092722429308528
5.082	0.00890867308521813
5.092	0.00855935901713813
5.102	0.00822374174957954
5.112	0.00790128422331208
5.122	0.00759147043749911
5.132	0.00729380462398622
5.142	0.00700781045396633
5.152	0.0067330302757521
5.162	0.00646902438243545
5.172	0.00621537030826287
5.182	0.00597166215259989
5.192	0.00573750993040361
5.202	0.00551253894816337
5.212	0.00529638920431123
5.222	0.00508871481314261
5.232	0.00488918345132539
5.242	0.00469747582611175
5.252	0.00451328516440149
5.262	0.00433631672183981
5.272	0.00416628731116332
5.282	0.00400292484904005
5.292	0.00384596792067809
5.302	0.00369516536150613
5.312	0.00355027585525656
5.322	0.00341106754780799
5.332	0.00327731767616912
5.342	0.00314881221201052
5.352	0.00302534551917358
5.362	0.00290672002460878
5.372	0.0027927459022167
5.382	0.00268324076908573
5.392	0.00257802939364052
5.402	0.00247694341523408
5.412	0.00237982107473479
5.422	0.00228650695567732
5.432	0.0021968517355631
5.442	0.00211071194691248
5.452	0.00202794974768615
5.462	0.00194843270070847
5.472	0.00187203356173974
5.482	0.00179863007585825
5.492	0.00172810478182635
5.502	0.00166034482412738
5.512	0.00159524177237281
5.522	0.00153269144779043
5.532	0.00147259375651613
5.542	0.00141485252942235
5.552	0.00135937536822695
5.562	0.00130607349763625
5.572	0.00125486162328564
5.582	0.00120565779525038
5.592	0.00115838327690824
5.602	0.0011129624189441
5.612	0.00106932253829492
5.622	0.00102739380184131
5.632	0.000987109114659691
5.642	0.000948404012656028
5.652	0.000911216559409599
5.662	0.000875487247061456
5.672	0.000841158901089188
5.682	0.000808176588815466
5.692	0.00077648753150405
5.702	0.000746041019902549
5.712	0.000716788333096798
5.722	0.000688682660547002
5.732	0.000661679027180882
5.742	0.000635734221423975
5.752	0.000610806726051878
5.762	0.000586856651753851
5.772	0.000563845673301393
5.782	0.00054173696821971
5.792	0.000520495157863896
5.802	0.000500086250805552
5.812	0.000480477588439254
5.822	0.000461637792721812
5.832	0.000443536715960705
5.842	0.000426145392571349
5.852	0.000409435992725973
5.862	0.000393381777819963
5.872	0.000377957057684386
5.882	0.000363137149476244
5.892	0.000348898338180653
5.902	0.000335217838661768
5.912	0.000322073759201693
5.922	0.000309445066469075
5.932	0.000297311551861276
5.942	0.000285653799166303
5.952	0.000274453153492723
5.962	0.00026369169141786
5.972	0.000253352192306493
5.982	0.000243418110754166
5.992	0.000233873550111014
6.002	0.000224703237043723
6.012	0.00021589249709495
6.022	0.000207427231201052
6.032	0.000199293893130578
6.042	0.000191479467807412
6.052	0.000183971450483867
6.062	0.000176757826730434
6.072	0.000169827053210118
6.082	0.000163168039206641
6.092	0.000156770128876933
6.102	0.000150623084199506
6.112	0.000144717068591436
6.122	0.000139042631167734
6.132	0.00013359069161791
6.142	0.000128352525675543
6.152	0.000123319751157589
6.162	0.000118484314551104
6.172	0.000113838478125903
6.182	0.000109374807552541
6.192	0.000105086160005799
6.202	0.000100965672734643
6.212	9.70067520803543e-05
6.222	9.32030629252718e-05
6.232	8.95485185552506e-05
6.242	8.60372709196208e-05
6.252	8.2663701273059e-05
6.262	7.94224111843976e-05
6.272	7.63082138979826e-05
6.282	7.3316126033758e-05
6.292	7.04413596127955e-05
6.302	6.76793143955047e-05
6.312	6.50255705202708e-05
6.322	6.24758814307309e-05
6.332	6.0026167080379e-05
6.342	5.7672507403621e-05
6.352	5.54111360428333e-05
6.362	5.32384343213868e-05
6.372	5.1150925452993e-05
6.382	4.91452689781033e-05
6.392	4.7218255418462e-05
6.402	4.53668011412553e-05
6.412	4.35879434246417e-05
6.422	4.18788357167647e-05
6.432	4.02367430806627e-05
6.442	3.8659037817786e-05
6.452	3.7143195263119e-05
6.462	3.56867897451774e-05
6.472	3.42874907044158e-05
6.482	3.29430589638361e-05
6.492	3.16513431458261e-05
6.502	3.0410276229496e-05
6.512	2.92178722430047e-05
6.522	2.80722230855807e-05
6.532	2.69714954741539e-05
6.542	2.59139280097118e-05
6.552	2.48978283586846e-05
6.562	2.39215705448514e-05
6.572	2.29835923474306e-05
6.582	2.20823928011935e-05
6.592	2.12165297946e-05
6.602	2.03846177621123e-05
6.612	1.95853254669943e-05
6.622	1.88173738710492e-05
6.632	1.80795340878849e-05
6.642	1.73706254164342e-05
6.652	1.66895134515809e-05
6.662	1.60351082688696e-05
6.672	1.5406362680394e-05
6.682	1.48022705590731e-05
6.692	1.42218652286328e-05
6.702	1.3664217916718e-05
6.712	1.31284362686586e-05
6.722	1.26136629195115e-05
6.732	1.21190741220939e-05
6.742	1.16438784288121e-05
6.752	1.11873154251762e-05
6.762	1.07486545129752e-05
6.772	1.03271937411635e-05
6.782	9.92225868258984e-06
6.792	9.53320135476977e-06
6.802	9.15939918297539e-06
6.812	8.80025400398318e-06
6.822	8.45519110888499e-06
6.832	8.12365832343133e-06
6.842	7.80512512443469e-06
6.852	7.49908179081932e-06
6.862	7.20503858795868e-06
6.872	6.92252498399567e-06
6.882	6.65108889689113e-06
6.892	6.39029597099628e-06
6.902	6.13972888199087e-06
6.912	5.89898666907533e-06
6.922	5.66768409334792e-06
6.932	5.4454510213403e-06
6.942	5.231931832725e-06
6.952	5.02678485124702e-06
6.962	4.82968179796903e-06
6.972	4.64030726595483e-06
6.982	4.4583582155512e-06
6.992	4.28354348945959e-06
7.002	4.11558334682247e-06
7.012	3.9542090155782e-06
7.022	3.79916226236845e-06
7.032	3.65019497930964e-06
7.042	3.50706878696754e-06
7.052	3.36955465289915e-06
7.062	3.23743252515208e-06
7.072	3.11049098013436e-06
7.082	2.98852688429165e-06
7.092	2.87134506905022e-06
7.102	2.75875801850555e-06
7.112	2.65058556935692e-06
7.122	2.54665462260768e-06
7.132	2.44679886656989e-06
7.142	2.35085851073023e-06
7.152	2.25868003005096e-06
7.162	2.17011591929722e-06
7.172	2.08502445699711e-06
7.182	2.00326947865713e-06
7.192	1.92472015886995e-06
7.202	1.84925080196583e-06
7.212	1.77674064087273e-06
7.222	1.70707364386325e-06
7.232	1.64013832887908e-06
7.242	1.57582758513596e-06
7.252	1.51403850172354e-06
7.262	1.45467220292599e-06
7.272	1.39763368999974e-06
7.282	1.34283168915524e-06
7.292	1.29017850549943e-06
7.302	1.23958988270517e-06
7.312	1.1909848681832e-06
7.322	1.14428568354064e-06
7.332	1.09941760011904e-06
7.342	1.05630881941257e-06
7.352	1.01489035817506e-06
7.362	9.75095938032112e-07
7.372	9.36861879421582e-07
7.382	9.00126999692651e-07
7.392	8.64832515200566e-07
7.402	8.30921947240245e-07
7.412	7.98341031668313e-07
7.422	7.67037632068886e-07
7.432	7.36961656324191e-07
7.442	7.08064976456488e-07
7.452	6.8030135161303e-07
7.462	6.53626354070851e-07
7.472	6.27997298142909e-07
7.482	6.033731718719e-07
7.492	5.79714571402362e-07
7.502	5.56983637926105e-07
7.512	5.35143997100044e-07
7.522	5.14160700839484e-07
7.532	4.94000171393732e-07
7.542	4.74630147614536e-07
7.552	4.56019633331353e-07
7.562	4.38138847750879e-07
7.572	4.20959177801412e-07
7.582	4.04453132345843e-07
7.592	3.88594298189963e-07
7.602	3.73357297815725e-07
7.612	3.58717748771797e-07
7.622	3.44652224656439e-07
7.632	3.31138217630259e-07
7.642	3.18154102398877e-07
7.652	3.05679101607828e-07
7.662	2.93693252594372e-07
7.672	2.82177375442968e-07
7.682	2.71113042293324e-07
7.692	2.60482547851883e-07
7.702	2.50268881059578e-07
7.712	2.40455697870512e-07
7.722	2.31027295097989e-07
7.732	2.21968585286075e-07
7.742	2.13265072566443e-07
7.752	2.04902829461893e-07
7.762	1.96868474599416e-07
7.772	1.89149151297147e-07
7.782	1.81732506990923e-07
7.792	1.74606673467555e-07
7.802	1.67760247873144e-07
7.812	1.61182274466093e-07
7.822	1.54862227085573e-07
7.832	1.48789992307428e-07
7.842	1.42955853260532e-07
7.852	1.37350474077729e-07
7.862	1.31964884956446e-07
7.872	1.26790467805105e-07
7.882	1.21818942452327e-07
7.892	1.17042353396901e-07
7.902	1.12453057077276e-07
7.912	1.08043709640241e-07
7.922	1.03807255189183e-07
7.932	9.97369144931577e-08
7.942	9.58261741386639e-08
7.952	9.20687761067998e-08
7.962	8.84587077590931e-08
7.972	8.49901922159981e-08
7.982	8.1657679112657e-08
7.992	7.84558357171302e-08
8.002	7.53795383968884e-08
8.012	7.24238644199075e-08
8.022	6.95840840772468e-08
8.032	6.68556531145062e-08
8.042	6.42342054600482e-08
8.052	6.17155462383549e-08
8.062	5.92956450573283e-08
8.072	5.69706295588058e-08
8.082	5.47367792219598e-08
8.092	5.25905194096713e-08
8.102	5.05284156483475e-08
8.112	4.85471681320313e-08
8.122	4.6643606442008e-08
8.132	4.48146844734583e-08
8.142	4.30574755610423e-08
8.152	4.13691677956087e-08
8.162	3.97470595245413e-08
8.172	3.81885550285381e-08
8.182	3.66911603679068e-08
8.192	3.52524793917291e-08
8.202	3.3870209903508e-08
8.212	3.2542139977163e-08
8.222	3.12661444174748e-08
8.232	3.00401813593212e-08
8.242	2.88622890002563e-08
8.252	2.77305824612086e-08
8.262	2.66432507702719e-08
8.272	2.55985539647642e-08
8.282	2.45948203069163e-08
8.292	2.36304436087342e-08
8.302	2.27038806617563e-08
8.312	2.18136487675901e-08
8.322	2.09583233652787e-08
8.332	2.01365357516992e-08
8.342	1.93469708913458e-08
8.352	1.85883653119925e-08
8.362	1.78595050828677e-08
8.372	1.71592238721066e-08
8.382	1.64864010803703e-08
8.392	1.58399600476493e-08
8.402	1.52188663303762e-08
8.412	1.46221260460963e-08
8.422	1.40487842830435e-08
8.432	1.34979235720773e-08
8.442	1.29686624185371e-08
8.452	1.2460153891662e-08
8.462	1.19715842693216e-08
8.472	1.15021717358863e-08
8.482	1.10511651311559e-08
8.492	1.0617842748343e-08
8.502	1.0201511179188e-08
8.512	9.80150420435821e-09
8.522	9.41718172735447e-09
8.532	9.04792875022042e-09
8.542	8.6931543894144e-09
8.552	8.35229093027003e-09
8.562	8.02479291853118e-09
8.572	7.71013628750912e-09
8.582	7.40781751946387e-09
8.592	7.11735283986845e-09
8.602	6.83827744326641e-09
8.612	6.57014474948392e-09
8.622	6.31252568900624e-09
8.632	6.0650080163749e-09
8.642	5.82719565050719e-09
8.652	5.59870804088166e-09
8.662	5.3791795585763e-09
8.672	5.16825891118417e-09
8.682	4.96560858067064e-09
8.692	4.77090428327251e-09
8.702	4.58383445057479e-09
8.712	4.40409973093485e-09
8.722	4.23141251045579e-09
8.732	4.06549645274295e-09
8.742	3.90608605670666e-09
8.752	3.75292623170391e-09
8.762	3.60577188933884e-09
8.772	3.46438755126908e-09
8.782	3.32854697239011e-09
8.792	3.19803277879484e-09
8.802	3.07263611992904e-09
8.812	2.9521563343858e-09
8.822	2.83640062880451e-09
8.832	2.72518376936039e-09
8.842	2.61832778535078e-09
8.852	2.51566168440413e-09
8.862	2.41702117885563e-09
8.872	2.32224842285199e-09
8.882	2.23119175976432e-09
8.892	2.14370547950524e-09
8.902	2.05964958536161e-09
8.912	1.9788895699699e-09
8.922	1.90129620007576e-09
8.932	1.82674530973323e-09
8.942	1.75511760161273e-09
8.952	1.68629845609986e-09
8.962	1.62017774787961e-09
8.972	1.55664966971233e-09
8.982	1.49561256311956e-09
8.992	1.43696875570881e-09
9.002	1.38062440487688e-09
9.012	1.32648934764167e-09
9.022	1.27447695636217e-09
9.032	1.22450400011577e-09
9.042	1.176490511511e-09
9.052	1.13035965872269e-09
9.062	1.08603762254458e-09
9.072	1.04345347826293e-09
9.082	1.00253908216178e-09
9.092	9.63228962478506e-10
9.102	9.25460214634999e-10
9.112	8.8917240057695e-10
9.122	8.54307452060047e-10
9.132	8.20809577728424e-10
9.142	7.88625173836548e-10
9.152	7.57702738471821e-10
9.162	7.27992789140521e-10
9.172	6.99447783585257e-10
9.182	6.72022043707215e-10
9.192	6.45671682471454e-10
9.202	6.20354533678281e-10
9.212	5.96030084488358e-10
9.222	5.72659410593481e-10
9.232	5.50205113929411e-10
9.242	5.2863126283098e-10
9.252	5.07903334533762e-10
9.262	4.87988159930288e-10
9.272	4.68853870492396e-10
9.282	4.50469847274786e-10
9.292	4.32806671918171e-10
9.302	4.15836079573644e-10
9.312	3.99530913672862e-10
9.322	3.83865082471765e-10
9.332	3.68813517298208e-10
9.342	3.54352132436741e-10
9.352	3.40457786586326e-10
9.362	3.27108245829318e-10
9.372	3.14282148052449e-10
9.382	3.019589687629e-10
9.392	2.90118988244721e-10
9.402	2.78743260003085e-10
9.412	2.67813580445855e-10
9.422	2.57312459753948e-10
9.432	2.47223093893901e-10
9.442	2.37529337727823e-10
9.452	2.28215679177737e-10
9.462	2.19267214402945e-10
9.472	2.10669623950697e-10
9.482	2.02409149842022e-10
9.492	1.94472573556015e-10
9.502	1.86847194877392e-10
9.512	1.79520811573435e-10
9.522	1.72481699867811e-10
9.532	1.65718595680033e-10
9.542	1.59220676600529e-10
9.552	1.52977544572475e-10
9.562	1.46979209252688e-10
9.572	1.41216072024943e-10
9.582	1.35678910640139e-10
9.592	1.30358864458737e-10
9.602	1.25247420271844e-10
9.612	1.2033639867826e-10
9.622	1.15617940995695e-10
9.632	1.11084496685201e-10
9.642	1.06728811268692e-10
9.652	1.02543914720241e-10
9.662	9.85231103125441e-11
9.672	9.46599639007318e-11
9.682	9.09482936263633e-11
9.692	8.73821600251345e-11
9.702	8.3955856522467e-11
9.712	8.06639003017741e-11
9.722	7.75010235307805e-11
9.732	7.44621649318697e-11
9.742	7.15424616829589e-11
9.752	6.87372416359467e-11
9.762	6.6042015840279e-11
9.772	6.34524713596706e-11
9.782	6.09644643704868e-11
9.792	5.85740135307414e-11
9.802	5.62772936091017e-11
9.812	5.40706293636995e-11
9.822	5.1950489660962e-11
9.832	4.99134818250443e-11
9.842	4.7956346208824e-11
9.852	4.60759509777707e-11
9.862	4.42692870983423e-11
9.872	4.25334635228892e-11
9.882	4.08657025633626e-11
9.892	3.92633354464188e-11
9.902	3.77237980428143e-11
9.912	3.62446267642511e-11
9.922	3.48234546211101e-11
9.932	3.34580074347628e-11
9.942	3.21461001984e-11
9.952	3.0885633580555e-11
9.962	2.96745905657256e-11
9.972	2.85110332267183e-11
9.982	2.7393099623552e-11
9.992	2.63190008239562e-11

==> u1.txt <==
0	1.01822948719022e-10
8.08048649525331e-10	-1.05553836827494e-09
1.61609729905066e-09	-2.20076616367946e-09
2.42414594857599e-09	-3.33360597907604e-09
5.96285656307132e-09	-8.15851999194436e-09
9.50156717756665e-09	-1.27502987553537e-08
1.3040277792062e-08	-1.7105386537636e-08
1.65789884065573e-08	-2.1222608698626e-08
2.77580323059579e-08	-3.26665735705591e-08
3.89370762053586e-08	-4.17393558369451e-08
5.01161201047592e-08	-4.84445680985302e-08
6.12951640041598e-08	-5.27860297023686e-08
9.56715710994112e-08	-5.13654035406685e-08
1.30047978194663e-07	-2.77382207541457e-08
1.64424385289914e-07	1.79857320906424e-08
1.98800792385165e-07	8.5697710827705e-08
2.33177199480417e-07	1.75289923508325e-07
3.14900136490093e-07	4.75487400106569e-07
3.96623073499768e-07	8.97315129407392e-07
4.78346010509444e-07	1.43937157715673e-06
5.6006894751912e-07	2.10027577554699e-06
6.41791884528796e-07	2.8786676176005e-06
7.23514821538472e-07	3.77320786196132e-06
8.67007254323613e-07	5.62090461339384e-06
1.01049968710875e-06	7.8156385523004e-06
1.15399211989389e-06	1.03506056366479e-05
1.29748455267903e-06	1.32191828933549e-05
1.44097698546417e-06	1.64149240058972e-05
1.58446941824932e-06	1.99315549386752e-05
1.77050185014204e-06	2.49584523825627e-05
1.95653428203476e-06	3.05015588293497e-05
2.14256671392748e-06	3.65484203235232e-05
2.3285991458202e-06	4.30870128185792e-05
2.51463157771292e-06	5.01057272303216e-05
2.70066400960564e-06	5.75933545700638e-05
2.88669644149836e-06	6.55390713939908e-05
3.19634688824094e-06	7.97523694298838e-05
3.50599733498352e-06	9.51599900219412e-05
3.8156477817261e-06	0.000111718488193883
4.12529822846868e-06	0.000129386843546757
4.43494867521127e-06	0.000148126311191621
4.74459912195385e-06	0.000167900280571861
5.05424956869643e-06	0.000188674142311237
5.47065619324807e-06	0.000218129214256054
5.88706281779971e-06	0.000249258859428575
6.30346944235135e-06	0.000281993706065538
6.71987606690299e-06	0.000316269216101188
7.13628269145463e-06	0.000352025282906697
7.55268931600627e-06	0.000389205861091567
7.9690959405579e-06	0.000427758627900264
8.54249936713555e-06	0.000483003056539311
9.11590279371319e-06	0.00054063901884831
9.68930622029083e-06	0.000600558403792195
1.02627096468685e-05	0.000662662033091251
1.08361130734461e-05	0.000726858695815116
1.14095165000237e-05	0.0007930642878911
1.19829199266014e-05	0.000861201053594309
1.28018357796206e-05	0.000961718560197496
1.36207516326397e-05	0.00106583665643189
1.44396674856589e-05	0.00117338129117436
1.52585833386781e-05	0.00128419419666983
1.60774991916973e-05	0.00139813079159536
1.68964150447164e-05	0.00151505837285875
1.77153308977356e-05	0.00163485458875259
1.89286786681279e-05	0.00181738525035809
2.01420264385201e-05	0.002005629586328
2.13553742089124e-05	0.00219928281680652
2.25687219793046e-05	0.00239806752092548
2.37820697496969e-05	0.00260172958881871
2.49954175200892e-05	0.00281003480323473
2.62087652904814e-05	0.00302276606653934
2.80122353374317e-05	0.0033467091724179
2.9815705384382e-05	0.00367937529890656
3.16191754313324e-05	0.00402020606451253
3.34226454782827e-05	0.0043686886271224
3.5226115525233e-05	0.00472434906848427
3.70295855721833e-05	0.0050867467835684
3.88330556191336e-05	0.00545547001566717
4.12371171234416e-05	0.00595615761583079
4.36411786277496e-05	0.0064665476168547
4.60452401320575e-05	0.00698584718143272
4.84493016363655e-05	0.00751331673647814
5.08533631406735e-05	0.00804826316853245
5.32574246449814e-05	0.00859003405284302
5.56614861492894e-05	0.00913801298513143
5.88966016953895e-05	0.00988419598830322
6.21317172414895e-05	0.0106392248892102
6.53668327875896e-05	0.0114018405549097
6.86019483336897e-05	0.012170857032207
7.18370638797897e-05	0.0129451531475512
7.50721794258898e-05	0.0137236652426276
7.83072949719898e-05	0.014505381106688
8.25572951729327e-05	0.0155355819321791
8.68072953738755e-05	0.016567569234623
9.10572955748184e-05	0.017599373526404
9.53072957757612e-05	0.0186291246505373
9.95572959767041e-05	0.0196550414132449
0.000103807296177647	0.020675422476976
0.00010805729637859	0.0216886386804259
0.00011347154537109	0.0229665741725703
0.00011888579436359	0.0242272576902965
0.000124300043356089	0.0254677396403887
0.000129714292348589	0.0266851993416729
0.000135128541341089	0.0278769329171512
0.000140542790333589	0.0290403425774983
0.000145957039326089	0.0301729275073729
0.000152698276974587	0.0315363792218506
0.000159439514623086	0.0328438351089031
0.000166180752271585	0.034090997949348
0.000172921989920083	0.0352737352971064
0.000179663227568582	0.0363880657912823
0.00018640446521708	0.0374301469808864
0.000193145702865579	0.0383962646814564
0.00020165502933475	0.0395017432793505
0.000210164355803921	0.0404734852469851
0.000218673682273092	0.0413047677185383
0.000227183008742264	0.0419891061877376
0.000235692335211435	0.0425202364854051
0.000244201661680606	0.0428920979242164
0.000252710988149777	0.0430988185675753
0.000263418780059805	0.0431155251317495
0.000274126571969833	0.0428507557621622
0.00028483436387986	0.0422939194693419
0.000295542155789888	0.0414347822998486
0.000306249947699916	0.0402634413146741
0.000316957739609943	0.0387703024746673
0.000327665531519971	0.0369460629962492
0.000341439167403825	0.0340981236977767
0.000355212803287679	0.0306688289909093
0.000368986439171532	0.0266402322469127
0.000382760075055386	0.0219949947814091
0.00039653371093924	0.0167163518700157
0.000410307346823094	0.0107880763472477
0.000424080982706948	0.0041944413422122
0.000441431770213134	-0.00508217250403478
0.00045878255771932	-0.0154682844823944
0.000476133345225506	-0.026992314730818
0.000493484132731692	-0.0396816884709236
0.000510834920237878	-0.0535629069964774
0.000528185707744064	-0.0686615967422257
0.00054553649525025	-0.0850025414769208
0.000568619533700774	-0.108708950170874
0.000591702572151299	-0.134710839884389
0.000614785610601824	-0.163060457790997
0.000637868649052349	-0.193807980080444
0.000660951687502874	-0.227001625656122
0.000684034725953398	-0.262687761811484
0.000707117764403923	-0.300911001291297
0.000739119696809337	-0.358179882813888
0.00077112162921475	-0.420516981199966
0.000803123561620164	-0.488026256132911
0.000835125494025577	-0.560806500396344
0.000867127426430991	-0.638951631952286
0.000899129358836404	-0.722550962881654
0.000931131291241818	-0.811689442805539
0.000974269710682018	-0.940755622784273
0.00101740813012222	-1.08021993309057
0.00106054654956242	-1.2302568186271
0.00110368496900262	-1.39102920979681
0.00114682338844282	-1.56268917271269
0.00118996180788302	-1.74537850398552
0.00123310022732322	-1.93922927052375
0.00129209255028734	-2.22261243896425
0.00135108487325147	-2.52738473314124
0.0014100771962156	-2.85380512860543
0.00146906951917972	-3.20210558986523
0.00152806184214385	-3.57249267959479
0.00158705416510797	-3.96514904089526
0.0016460464880721	-4.38023475417536
0.00171172180063913	-4.8688971100964
0.00177739711320617	-5.3856921271346
0.0018430724257732	-5.93075276005059
0.00190874773834024	-6.50418445594008
0.00197442305090727	-7.10606671114713
0.0020400983634743	-7.73645452209471
0.00210577367604134	-8.39537973608441
0.00220541315116091	-9.44957690488863
0.00230505262628048	-10.5694228361952
0.00240469210140005	-11.7547616487082
0.00250433157651963	-13.0053445201609
0.0026039710516392	-14.3208370327767
0.00270361052675877	-15.7008259912106
0.00280325000187834	-17.1448257171916
0.00295256628071126	-19.4273673888621
0.00310188255954418	-21.8502913038126
0.0032511988383771	-24.4112134030454
0.00340051511721001	-27.1075100260776
0.00354983139604293	-29.9363476868652
0.00369914767487585	-32.8947102253143
0.00384846395370877	-35.9794233446039
0.00406106642751772	-40.5830438018535
0.00427366890132668	-45.426136225444
0.00448627137513563	-50.4983780439433
0.00469887384894459	-55.7891619440904
0.00491147632275355	-61.2876742642277
0.0051240787965625	-66.9829642032275
0.00533668127037146	-72.8640039730512
0.00564158931005972	-81.6005549505973
0.00594649734974798	-90.6639246120422
0.00625140538943625	-100.02191770525
0.00655631342912451	-109.642828695858
0.00686122146881277	-119.495588372046
0.00716612950850104	-129.549883340769
0.0074710375481893	-139.776249216038
0.00777594558787757	-150.146139888291
0.00808085362756583	-160.631977979776
0.00838576166725409	-171.207191111541
0.00869066970694235	-181.846236363956
0.00900443380936482	-192.835115972196
0.00931819791178728	-203.840113229159
0.00963196201420975	-214.836862350799
0.00994572611663221	-225.802160268803
0.0102594902190547	-236.713951674733
0.0105732543214771	-247.551309630773
0.0108870184238996	-258.294412474306
0.0112302800456423	-269.917418456685
0.0115735416673851	-281.382101202259
0.0119168032891278	-292.666818878575
0.0122600649108705	-303.75134082888
0.0126033265326133	-314.616798150199
0.012946588154356	-325.24563375463
0.0132898497760987	-335.62155223071
0.0136855639183673	-347.249522835101
0.0140812780606359	-358.500174529449
0.0144769922029045	-369.354262771225
0.0148727063451731	-379.794400085519
0.0152684204874417	-389.804962064375
0.0156641346297102	-399.371996214432
0.0160598487719788	-408.483133818565
0.016491929155527	-417.898164662191
0.0169240095390751	-426.744496216064
0.0173560899226233	-435.011795353075
0.0177881703061714	-442.691505941487
0.0182202506897196	-449.77673826615
0.0186523310732677	-456.26216363245
0.0190844114568159	-462.143914154982
0.0195658113474926	-467.983052731221
0.0200472112381692	-473.068162020466
0.0205286111288459	-477.399457391324
0.0210100110195226	-480.978835087467
0.0214914109101993	-483.809742269191
0.021972810800876	-485.897054532324
0.0224542106915526	-487.246960799332
0.0230086053746534	-487.897631034675
0.0235630000577542	-487.593257323196
0.0241173947408549	-486.348684677509
0.0246717894239557	-484.180329962708
0.0252261841070565	-481.106016211374
0.0257805787901572	-477.144818354647
0.026334973473258	-472.316920187372
0.0269601520275361	-465.859356148579
0.0275853305818142	-458.358216231328
0.0282105091360923	-449.846310921967
0.0288356876903703	-440.35743726497
0.0294608662446484	-429.926205842497
0.0300860447989265	-418.587881959922
0.0307112233532046	-406.378240622995
0.0314188226411089	-391.553285056658
0.0321264219290131	-375.711254039229
0.0328340212169174	-358.905172116761
0.0335416205048216	-341.188102162131
0.0342492197927259	-322.612982158414
0.0349568190806301	-303.232478526731
0.0356644183685344	-283.09885539131
0.0365025374873482	-258.348213242216
0.037340656606162	-232.698407727391
0.0381787757249758	-206.232850851524
0.0390168948437896	-179.033344540806
0.0398550139626034	-151.179927216345
0.0406931330814172	-122.750742824876
0.041531252200231	-93.8219315141114
0.0425047071309594	-59.6925026400918
0.0434781620616878	-25.1012182897925
0.0444516169924162	9.8436352047238
0.0454250719231446	45.0379151855404
0.046398526853873	80.381680227154
0.0473719817846014	115.779224058759
0.0483454367153298	151.139087183957
0.0494495728581852	191.090101379267
0.0505537090010406	230.759840026055
0.051657845143896	270.034487608936
0.0527619812867515	308.80702866575
0.0538661174296069	346.977127675539
0.0549702535724623	384.45099229516
0.0560743897153177	421.141221671475
0.0572891589131731	460.50568592776
0.0585039281110284	498.723834623916
0.0597186973088837	535.704599781227
0.0609334665067391	571.36519098891
0.0621482357045944	605.630788618696
0.0633630049024497	638.434233499938
0.064577774100305	669.715714613891
0.065808901823551	699.8115344158
0.0670400295467969	728.242042278363
0.0682711572700428	754.966113179476
0.0695022849932887	779.949063693449
0.0707334127165346	803.162333177554
0.0719645404397805	824.583171158249
0.0731956681630264	844.194331689613
0.0746579086400523	865.119542775608
0.0761201491170782	883.463904834793
0.0775823895941041	899.225326381389
0.07904463007113	912.410195334119
0.0805068705481559	923.03276311343
0.0819691110251818	931.114552638426
0.0834313515022077	936.683791005845
0.0855464087771194	940.365080162796
0.0876614660520312	938.987162388923
0.089776523326943	932.696214019454
0.0918915806018548	921.657163255833
0.0940066378767666	906.051025376207
0.0961216951516784	886.072425062304
0.0982367524265902	861.927307367787
0.100375794461285	833.490413962135
0.10251483649598	801.242198998548
0.104653878530675	765.418568894209
0.106792920565369	726.25949284223
0.108931962600064	684.007455444106
0.111071004634759	638.906055420523
0.113210046669454	591.198741737277
0.115477004069748	538.063747406396
0.117743961470042	482.559219469579
0.120010918870336	424.966443283481
0.12227787627063	365.561532505983
0.124544833670925	304.614501448023
0.126811791071219	242.388458638486
0.129078748471513	179.13891514726
0.131557006308669	109.114454642019
0.134035264145826	38.4734715638829
0.136513521982982	-32.4857931998063
0.138991779820139	-103.478587906213
0.141470037657295	-174.23401465265
0.143948295494452	-244.495287702345
0.146426553331608	-314.019892048194
0.148978103866373	-384.590328319424
0.151529654401137	-453.904924656383
0.154081204935901	-521.74653229292
0.156632755470665	-587.913845105
0.159184306005429	-652.221172009315
0.161735856540193	-714.498154548555
0.164287407074957	-774.589436654691
0.167123757183981	-838.651915430821
0.169960107293004	-899.667280645615
0.172796457402028	-957.483813085091
0.175632807511051	-1011.96999490735
0.178469157620074	-1063.01369591652
0.181305507729098	-1110.52133703808
0.184141857838121	-1154.41703598589
0.18760902270545	-1203.0842113284
0.191076187572778	-1246.19124616558
0.194543352440107	-1283.69574558958
0.198010517307435	-1315.58623053725
0.201477682174764	-1341.87982586071
0.204944847042092	-1362.61999852908
0.20841201190942	-1377.8743534831
0.21289405346406	-1389.61252451426
0.2173760950187	-1392.57718100977
0.22185813657334	-1387.05911449082
0.22634017812798	-1373.39097742914
0.23082221968262	-1351.94097716846
0.23530426123726	-1323.10696835491
0.2397863027919	-1287.31095465369
0.244367231093893	-1243.99029336565
0.248948159395886	-1194.34422291913
0.253529087697878	-1138.87004391177
0.258110015999871	-1078.07162211034
0.262690944301864	-1012.45544374975
0.267271872603857	-942.527061398082
0.27185280090585	-868.787914155578
0.277419166222085	-774.770197628814
0.28298553153832	-676.723443477109
0.288551896854555	-575.48934172987
0.29411826217079	-471.878575057457
0.299684627487026	-366.666878682081
0.305250992803261	-260.591822472612
0.310817358119496	-154.350293520205
0.317181346468394	-33.5191427142418
0.323545334817293	85.768205477194
0.329909323166191	202.68066215876
0.336273311515089	316.46405322558
0.342637299863988	426.440823236539
0.349001288212886	532.009051103902
0.355365276561785	632.640835399347
0.361729264910683	727.880139635599
0.366881592119441	800.768838471093
0.3720339193282	869.694995815007
0.377186246536958	934.512793507616
0.382338573745717	995.10269619638
0.387490900954475	1051.37023531322
0.392643228163234	1103.24474866834
0.397795555371993	1150.67810843613
0.402999613848634	1194.05213765253
0.408203672325276	1232.86099515694
0.413407730801918	1267.11710404936
0.418611789278559	1296.85097423615
0.423815847755201	1322.10987551325
0.429019906231843	1342.95653486953
0.434223964708484	1359.46786039074
0.43951895104865	1371.91086396985
0.444813937388815	1380.06583911579
0.450108923728981	1384.05115479267
0.455403910069146	1383.99523527135
0.460698896409312	1380.03537531668
0.465993882749477	1372.31660453947
0.471288869089643	1360.99060270722
0.477626631120732	1342.9120520028
0.48396439315182	1320.16946915662
0.490302155182909	1293.04839956777
0.496639917213997	1261.83953410293
0.502977679245086	1226.83674967315
0.509315441276175	1188.33529541323
0.515653203307264	1146.63012680619
0.522463945802402	1098.57612201468
0.52927468829754	1047.52048385167
0.536085430792678	993.816790417361
0.542896173287817	937.811001997761
0.549706915782955	879.840065255383
0.556517658278093	820.230693578866
0.563328400773231	759.298318774439
0.573598638443754	665.58087315911
0.583868876114277	570.525346288225
0.5941391137848	475.044357086299
0.604409351455323	379.976586173114
0.614679589125847	286.0851761456
0.62494982679637	194.057166288025
0.635220064466893	104.503914836503
0.645490302137416	17.9624265941093
0.655760539807939	-65.1025798332412
0.666030777478462	-144.296033767052
0.676419447436951	-220.128618324525
0.686808117395441	-291.389452976757
0.697196787353931	-357.866218780633
0.707585457312421	-419.404418375692
0.71797412727091	-475.903027160326
0.7283627972294	-527.310087772203
0.73875146718789	-573.618294063024
0.750291743985974	-619.123179050628
0.761832020784057	-658.474557679961
0.773372297582141	-691.817096050945
0.784912574380224	-719.336483613821
0.796452851178308	-741.253042779397
0.805317243488028	-754.438088312512
0.814181635797748	-764.586061063223
0.823046028107469	-771.825875341427
0.831910420417189	-776.291735307896
0.84077481272691	-778.121915333788
0.84963920503663	-777.457632446196
0.85850359734635	-774.442000752548
0.867367989656071	-769.219067729427
0.876232381965791	-761.932936210069
0.885096774275511	-752.726970960386
0.894751213775121	-740.68259419885
0.90440565327473	-726.709698855877
0.914060092774339	-710.984952411498
0.923714532273949	-693.680464432109
0.933368971773558	-674.963143221452
0.943023411273167	-654.994151375256
0.952677850772777	-633.928456434165
0.963699800261437	-608.727876797027
0.974721749750098	-582.501032638538
0.985743699238758	-555.445834517945
0.996765648727419	-527.747958150634
1.00778759821608	-499.580730983056
1.01880954770474	-471.105129387812
1.0298314971934	-442.469883471087
1.04122266271145	-412.852780068933
1.05261382822949	-383.348762305628
1.06400499374754	-354.0824762501
1.07539615926559	-325.166002813319
1.08678732478363	-296.699373156327
1.09817849030168	-268.771124852792
1.10956965581972	-241.458890810813
1.12162798063611	-213.292915043145
1.1336863054525	-185.960712445638
1.14574463026889	-159.519035443458
1.15780295508528	-134.014176372977
1.16986127990167	-109.482778894584
1.18191960471806	-85.9526880894264
1.19753637390641	-56.9983016559709
1.21315314309477	-29.7808534155192
1.22876991228313	-4.30744823499117
1.24438668147148	19.4302547562693
1.26000345065984	41.4537385571748
1.27562021984819	61.7955196353723
1.29123698903655	80.4972708893474
1.31169349976432	102.596540163795
1.33215001049208	122.092001862242
1.35260652121985	139.121069351211
1.37306303194762	153.828677487792
1.39351954267538	166.363752794627
1.41397605340315	176.876333295193
1.43443256413091	185.51520650537
1.45799784874689	193.333862296073
1.48156313336288	199.073665522388
1.50512841797886	202.938952651923
1.52869370259484	205.12278228614
1.55225898721082	205.806171891629
1.5758242718268	205.157638821285
1.59938955644278	203.333295336924
1.62322272324713	200.439523723326
1.64705589005148	196.62801428372
1.66565602259174	193.097319932072
1.684256155132	189.139904127456
1.70285628767227	184.807266867254
1.72145642021253	180.147419697256
1.73666733597187	176.124794739415
1.75187825173121	171.936210178421
1.76708916749056	167.603188222391
1.7823000832499	163.145977182314
1.79751099900925	158.583633581875
1.81272191476859	153.934071210679
1.82793283052794	149.214094767813
1.85077497090912	142.028114409302
1.8736171112903	134.767726845341
1.89645925167148	127.47731453873
1.91930139205266	120.196846865292
1.94214353243384	112.962131014792
1.96498567281502	105.805068275775
1.98782781319619	98.7539307528641
2.01695985944313	89.953941363492
2.04609190569006	81.4107175173704
2.075223951937	73.1608275120961
2.10435599818393	65.2338295643567
2.13348804443086	57.652926551702
2.15727537971517	51.7318440895178
2.18106271499947	46.0601191659225
2.20485005028377	40.6424998979783
2.22863738556807	35.4818104417063
2.25242472085238	30.5791426019277
2.27621205613668	25.9340227103385
2.29999939142098	21.5445718432602
2.3297025705855	16.4175822415564
2.35940574975002	11.6759204834816
2.38910892891455	7.30902488611173
2.41881210807907	3.30454492400168
2.44851528724359	-0.351284719101386
2.47821846640811	-3.67332054596045
2.50792164557263	-6.6772471673321
2.54384645975906	-9.90861170322751
2.57977127394549	-12.7277322863229
2.61569608813191	-15.1639181451901
2.65162090231834	-17.2461437669263
2.68754571650477	-19.002886170143
2.72347053069119	-20.4618526876293
2.75939534487762	-21.6496453148284
2.80055440000803	-22.7098010512564
2.84171345513844	-23.4832222448968
2.88287251026885	-24.0034628087451
2.92403156539926	-24.3014057370383
2.96519062052967	-24.4052813250746
3.00634967566007	-24.3410829342611
3.04750873079048	-24.1327992388542
3.09747557213473	-23.7173001110095
3.14744241347899	-23.1551714105881
3.19740925482324	-22.4758600098503
3.24737609616749	-21.7057515734159
3.29734293751174	-20.868380715181
3.34730977885599	-19.983517601725
3.39727662020024	-19.0670873357294
3.44724346154449	-18.1325742090744
3.49721030288874	-17.1921547961931
3.54717714423299	-16.2562770269703
3.59714398557725	-15.3328857802792
3.6471108269215	-14.4279034223891
3.69707766826575	-13.5464396487496
3.73793290808559	-12.8465057931139
3.77878814790544	-12.167388853768
3.81964338772528	-11.5102984370715
3.86049862754513	-10.8760879289057
3.90135386736498	-10.2655511212861
3.94220910718482	-9.67931879543812
3.98306434700467	-9.11766546724084
4.02409119178933	-8.57832287085148
4.06511803657399	-8.06349506538027
4.10614488135865	-7.57294784477835
4.14717172614331	-7.10637521041463
4.18819857092798	-6.66334269336494
4.22922541571264	-6.24325927259088
4.2702522604973	-5.84540141412344
4.31225586946772	-5.46028899856447
4.35425947843813	-5.0968894309226
4.39626308740855	-4.75448997000012
4.43826669637896	-4.43229359904672
4.48027030534938	-4.12932803483363
4.5222739143198	-3.84457511178243
4.56427752329021	-3.57717408582175
4.60628113226063	-3.32642321924141
4.64828474123104	-3.09158600628234
4.69028835020146	-2.8717875440484
4.73229195917187	-2.66613966295063
4.77429556814229	-2.47389454571385
4.8162991771127	-2.29440874072952
4.85830278608312	-2.12699748911109
4.90030639505354	-1.97090237886528
4.94231000402395	-1.82539913977394
4.98431361299437	-1.6898719086455
5.01921871621318	-1.5844386920885
5.05412381943199	-1.48517275440054
5.0890289226508	-1.39173016027894
5.12393402586961	-1.30379116843437
5.15883912908842	-1.22106629865334
5.19374423230724	-1.14328279296979
5.23169874788763	-1.06399856541498
5.26965326346802	-0.989907490574979
5.30760777904841	-0.920693680996919
5.34556229462881	-0.856060108373185
5.3835168102092	-0.795726282337796
5.42147132578959	-0.739427500149873
5.46331637668859	-0.681738367834669
5.5051614275876	-0.628344011521904
5.5470064784866	-0.578950504390605
5.5888515293856	-0.533273933563123
5.63069658028461	-0.491044531192301
5.67254163118361	-0.45201458531983
5.71438668208261	-0.415958668734334
5.75929831244521	-0.380328237447259
5.80420994280782	-0.347628608999628
5.84912157317042	-0.317623023415422
5.89403320353302	-0.290098972504666
5.93894483389562	-0.264869305909883
5.97629011656645	-0.245513667469083
6.01363539923728	-0.227527414920303
6.05098068190812	-0.210813809230672
6.08832596457895	-0.195282587449753
6.12567124724978	-0.180853554666839
6.16301652992061	-0.167455647973327
6.20036181259144	-0.155022132464978
6.23770709526228	-0.143486064563035
6.27505237793311	-0.13278082814503
6.31239766060394	-0.122845660627519
6.34974294327477	-0.113629566679293
6.38018661230374	-0.10661805940893
6.4106302813327	-0.10002997592656
6.44107395036167	-0.0938383378937147
6.47151761939063	-0.0880173693901156
6.50196128841959	-0.0825451775562129
6.53240495744856	-0.0774031694701165
6.56284862647752	-0.0725734318079816
6.59329229550649	-0.0680372982040325
6.62481482617197	-0.0636302011012191
6.65633735683746	-0.0594996463242978
6.68785988750295	-0.0556292766678865
6.71938241816843	-0.0520040391373016
6.75090494883392	-0.0486093650792014
6.7824274794994	-0.0454309070358789
6.81976106075163	-0.041927225934586
6.85709464200385	-0.0386860721360165
6.89442822325607	-0.0356883000229899
6.9317618045083	-0.0329167219323239
6.96909538576052	-0.0303554044227212
7.00642896701274	-0.0279891248717163
7.04376254826497	-0.0258033053672762
7.08109612951719	-0.0237842602579406
7.11842971076941	-0.0219193915405285
7.15576329202164	-0.0201971479011718
7.19309687327386	-0.0186068481711779
7.23043045452608	-0.0171385575711227
7.26776403577831	-0.0157830740847977
7.30509761703053	-0.0145319385499185
7.34560319304518	-0.0132835062667134
7.38610876905983	-0.0121396392842463
7.42661434507449	-0.0110918809520193
7.46711992108914	-0.0101324137739951
7.50762549710379	-0.00925404464172175
7.54813107311844	-0.00845015496293833
7.58863664913309	-0.00771465286796946
7.63307692580203	-0.00697972551065718
7.67751720247097	-0.00631349040024531
7.72195747913992	-0.00570954341461594
7.76639775580886	-0.00516204664623388
7.8108380324778	-0.00466586235464206
7.84744296015844	-0.00429249457024827
7.88404788783909	-0.00394847514776142
7.92065281551973	-0.00363147997612767
7.95725774320038	-0.00333936412752678
7.99386267088103	-0.00307024212443974
8.03046759856167	-0.00282241809730266
8.06707252624232	-0.00259426493998571
8.10367745392296	-0.00238420352542157
8.14028238160361	-0.00219077196484729
8.17688730928425	-0.00201266849515402
8.2134922369649	-0.0018487258274078
8.25009716464555	-0.0016978673385859
8.28670209232619	-0.00155908033459617
8.32330702000684	-0.00143140188287472
8.35991194768748	-0.00131392560660126
8.39651687536813	-0.00120583720905598
8.43312180304877	-0.00110643506218056
8.46238142893735	-0.00103280451084786
8.49164105482592	-0.000963993166432697
8.52090068071449	-0.000899664709981485
8.55016030660306	-0.000839511091250245
8.57941993249164	-0.000783272940690027
8.60867955838021	-0.000730721435571624
8.63793918426878	-0.000681628319204597
8.66719881015736	-0.000635761149095249
8.69671891734612	-0.000592534851805659
8.72623902453489	-0.000552176257363479
8.75575913172366	-0.00051450760607552
8.78527923891243	-0.000479357825709736
8.81479934610119	-0.000446560972320653
8.84431945328996	-0.000415959848739322
8.87690153417235	-0.000384557740187863
8.90948361505473	-0.000355468782149093
8.94206569593711	-0.000328524854670387
8.97464777681949	-0.00030357222866062
9.00722985770188	-0.000280469791771543
9.03981193858426	-0.000259086050880208
9.07239401946664	-0.000239296822147961
9.10508649136979	-0.000220925276094908
9.13777896327293	-0.000203930675437225
9.17047143517608	-0.00018821100632721
9.20316390707922	-0.00017367212110464
9.23585637898237	-0.000160226562251731
9.26854885088551	-0.000147792881657116
9.30124132278866	-0.000136295891648486
9.33851849970735	-0.000124241940324177
9.37579567662604	-0.000113223264187029
9.41307285354474	-0.000103153739463457
9.45035003046343	-9.39536141450203e-05
9.48762720738212	-8.55499475034827e-05
9.52490438430081	-7.78764738976201e-05
9.56218156121951	-7.08725072324501e-05
9.5994587381382	-6.44817464266201e-05
9.63673591505689	-5.8651900358947e-05
9.67401309197558	-5.33348179961868e-05
9.71129026889428	-4.84865312082999e-05
9.75503129045523	-4.33414520820408e-05
9.79877231201619	-3.87278437560395e-05
9.84251333357715	-3.45920803467709e-05
9.87830187901498	-3.15294299040314e-05
9.91409042445282	-2.87297707981804e-05
9.94987896989065	-2.61713273574798e-05
9.98566751532849	-2.38343167035457e-05
10	-2.29563172556776e-05

==> u2.txt <==
0	-7.24199023099306e-12
8.08048649525331e-10	1.91506911437127e-09
1.61609729905066e-09	3.81652300821083e-09
2.42414594857599e-09	5.69668235202354e-09
5.96285656307132e-09	1.36964596271337e-08
9.50156717756665e-09	2.12954944211439e-08
1.3040277792062e-08	2.84876826853487e-08
1.65789884065573e-08	3.52710137938357e-08
2.77580323059579e-08	5.40142304546835e-08
3.89370762053586e-08	6.86820819329164e-08
5.01161201047592e-08	7.92810359518719e-08
6.12951640041598e-08	8.58179212546294e-08
9.56715710994112e-08	8.05383785137326e-08
1.30047978194663e-07	3.7107086420676e-08
1.64424385289914e-07	-4.42800201808329e-08
1.98800792385165e-07	-1.63429067969967e-07
2.33177199480417e-07	-3.20148076981395e-07
3.14900136490093e-07	-8.42423314610495e-07
3.96623073499768e-07	-1.57342493182163e-06
4.78346010509444e-07	-2.51066881875806e-06
5.6006894751912e-07	-3.65171264619901e-06
6.41791884528796e-07	-4.99415611281998e-06
7.23514821538472e-07	-6.53564069964908e-06
8.67007254323613e-07	-9.71680471811758e-06
1.01049968710875e-06	-1.34922312025901e-05
1.15399211989389e-06	-1.78500353714214e-05
1.29748455267903e-06	-2.27786862131367e-05
1.44097698546417e-06	-2.8266995323185e-05
1.58446941824932e-06	-3.43041061983883e-05
1.77050185014204e-06	-4.29307608051974e-05
1.95653428203476e-06	-5.24399864468264e-05
2.14256671392748e-06	-6.28104384470596e-05
2.3285991458202e-06	-7.40215772114058e-05
2.51463157771292e-06	-8.60536349195954e-05
2.70066400960564e-06	-9.88875828674338e-05
2.88669644149836e-06	-0.000112505100005027
3.19634688824094e-06	-0.000136861506091052
3.50599733498352e-06	-0.000163262789087506
3.8156477817261e-06	-0.000191636166011353
4.12529822846868e-06	-0.000221913181121165
4.43494867521127e-06	-0.000254029410458509
4.74459912195385e-06	-0.000287924185762349
5.05424956869643e-06	-0.000323540337918709
5.47065619324807e-06	-0.000374055236765763
5.88706281779971e-06	-0.00042746342078162
6.30346944235135e-06	-0.000483651424511793
6.71987606690299e-06	-0.00054251404341161
7.13628269145463e-06	-0.000603953607052869
7.55268931600627e-06	-0.000667879315959642
7.9690959405579e-06	-0.000734206641313327
8.54249936713555e-06	-0.000829327495857058
9.11590279371319e-06	-0.000928663899192173
9.68930622029083e-06	-0.00103204278627913
1.02627096468685e-05	-0.00113930591609455
1.08361130734461e-05	-0.00125030822578024
1.14095165000237e-05	-0.00136491637013039
1.19829199266014e-05	-0.00148300744238985
1.28018357796206e-05	-0.00165747713440033
1.36207516326397e-05	-0.00183851873017899
1.44396674856589e-05	-0.00202586004804148
1.52585833386781e-05	-0.00221925463050928
1.60774991916973e-05	-0.00241847828008959
1.68964150447164e-05	-0.00262332607683653
1.77153308977356e-05	-0.0028336098696601
1.89286786681279e-05	-0.00315480453783187
2.01420264385201e-05	-0.00348704154179745
2.13553742089124e-05	-0.00382985937060288
2.25687219793046e-05	-0.00418284054224101
2.37820697496969e-05	-0.00454560501060664
2.49954175200892e-05	-0.00491780459998657
2.62087652904814e-05	-0.00529911850306973
2.80122353374317e-05	-0.00588209755870381
2.9815705384382e-05	-0.00648366912702117
3.16191754313324e-05	-0.00710302569626987
3.34226454782827e-05	-0.00773943186017276
3.5226115525233e-05	-0.00839221363710388
3.70295855721833e-05	-0.00906074941603154
3.88330556191336e-05	-0.00974446277676909
4.12371171234416e-05	-0.0106785455035246
4.36411786277496e-05	-0.0116374724109564
4.60452401320575e-05	-0.012620162119416
4.84493016363655e-05	-0.0136256154916733
5.08533631406735e-05	-0.0146529047934009
5.32574246449814e-05	-0.0157011645162268
5.56614861492894e-05	-0.0167695839909739
5.88966016953895e-05	-0.0182378268901582
6.21317172414895e-05	-0.0197394694694594
6.53668327875896e-05	-0.0212729028331476
6.86019483336897e-05	-0.022836627377047
7.18370638797897e-05	-0.0244292396884549
7.50721794258898e-05	-0.026049421227855
7.83072949719898e-05	-0.0276959289208279
8.25572951729327e-05	-0.029897006215696
8.68072953738755e-05	-0.0321389899245611
9.10572955748184e-05	-0.0344195336969939
9.53072957757612e-05	-0.0367364334580063
9.95572959767041e-05	-0.0390876116458858
0.000103807296177647	-0.04147110337967
0.00010805729637859	-0.0438850448909061
0.00011347154537109	-0.0470015766728821
0.00011888579436359	-0.0501611876178781
0.000124300043356089	-0.0533606033009139
0.000129714292348589	-0.05659672486241
0.000135128541341089	-0.0598666112293242
0.000140542790333589	-0.0631674634381872
0.000145957039326089	-0.0664966113747361
0.000152698276974587	-0.0706774067415837
0.000159439514623086	-0.0748934246583971
0.000166180752271585	-0.0791402045147584
0.000172921989920083	-0.0834134978035736
0.000179663227568582	-0.0877092487791162
0.00018640446521708	-0.0920235771736012
0.000193145702865579	-0.0963527632459901
0.00020165502933475	-0.101833089279715
0.000210164355803921	-0.107324533125853
0.000218673682273092	-0.112820534117722
0.000227183008742264	-0.118314819829195
0.000235692335211435	-0.123801381627287
0.000244201661680606	-0.129274452173716
0.000252710988149777	-0.134728486000437
0.000263418780059805	-0.141556352168296
0.000274126571969833	-0.148335424713705
0.00028483436387986	-0.155055932938283
0.000295542155789888	-0.16170851029276
0.000306249947699916	-0.168284161787013
0.000316957739609943	-0.174774235090136
0.000327665531519971	-0.181170396374872
0.000341439167403825	-0.1892468939689
0.000355212803287679	-0.197138297309403
0.000368986439171532	-0.204828866137509
0.000382760075055386	-0.212303501530212
0.00039653371093924	-0.219547701251142
0.000410307346823094	-0.226547517622679
0.000424080982706948	-0.233289516771269
0.000441431770213134	-0.241395543886247
0.00045878255771932	-0.249047039514473
0.000476133345225506	-0.256220171148974
0.000493484132731692	-0.262892084417429
0.000510834920237878	-0.269040828716941
0.000528185707744064	-0.274645296744215
0.00054553649525025	-0.279685179104334
0.000568619533700774	-0.285481366434485
0.000591702572151299	-0.290199616173522
0.000614785610601824	-0.293797825988673
0.000637868649052349	-0.296235791406239
0.000660951687502874	-0.297475082677933
0.000684034725953398	-0.297478934139169
0.000707117764403923	-0.29621214281088
0.000739119696809337	-0.29229122846085
0.00077112162921475	-0.285777913501192
0.000803123561620164	-0.276591426074127
0.000835125494025577	-0.264655422884704
0.000867127426430991	-0.24989769879533
0.000899129358836404	-0.232249922350205
0.000931131291241818	-0.211647398942143
0.000974269710682018	-0.179091611198977
0.00101740813012222	-0.140915019178894
0.00106054654956242	-0.0969867112402719
0.00110368496900262	-0.0471850492651888
0.00114682338844282	0.00860292947275287
0.00118996180788302	0.0704820543161276
0.00123310022732322	0.138549507557172
0.00129209255028734	0.241812593712854
0.00135108487325147	0.357025399586065
0.0014100771962156	0.484375486754635
0.00146906951917972	0.624029820193383
0.00152806184214385	0.776136140839895
0.00158705416510797	0.940824218750545
0.0016460464880721	1.11820698836141
0.00171172180063913	1.33073608223958
0.00177739711320617	1.55923145729433
0.0018430724257732	1.80378415976757
0.00190874773834024	2.06446522022144
0.00197442305090727	2.34132690025127
0.0020400983634743	2.63440384563901
0.00210577367604134	2.94371415196114
0.00220541315116091	3.44398329690413
0.00230505262628048	3.98156521250887
0.00240469210140005	4.55633458333884
0.00250433157651963	5.16810141351578
0.0026039710516392	5.81661660933221
0.00270361052675877	6.50157712960696
0.00280325000187834	7.22263070777516
0.00295256628071126	8.36986905316801
0.00310188255954418	9.59575479458671
0.0032511988383771	10.8986034759378
0.00340051511721001	12.2765750914399
0.00354983139604293	13.7276955935176
0.00369914767487585	15.2498763775627
0.00384846395370877	16.840931751466
0.00406106642751772	19.2207082285448
0.00427366890132668	21.7287350481391
0.00448627137513563	24.3580347558573
0.00469887384894459	27.1014851431084
0.00491147632275355	29.9518724461512
0.0051240787965625	32.9019378345269
0.00533668127037146	35.9444172895922
0.00564158931005972	40.4547104072755
0.00594649734974798	45.1190916093766
0.00625140538943625	49.9168280098983
0.00655631342912451	54.8276823659219
0.00686122146881277	59.8319998767429
0.00716612950850104	64.9107764881572
0.0074710375481893	70.045709288286
0.00777594558787757	75.2192307650786
0.00808085362756583	80.4145306452711
0.00838576166725409	85.6155686327787
0.00869066970694235	90.8070797057904
0.00900443380936482	96.1241631673061
0.00931819791178728	101.400874166501
0.00963196201420975	106.623116991601
0.00994572611663221	111.777626336457
0.0102594902190547	116.851947672909
0.0105732543214771	121.834415315172
0.0108870184238996	126.714128652076
0.0112302800456423	131.92291081527
0.0115735416673851	136.984236862114
0.0119168032891278	141.886762156193
0.0122600649108705	146.620082454859
0.0126033265326133	151.174692533267
0.012946588154356	155.541945263762
0.0132898497760987	159.714011335988
0.0136855639183673	164.272233344998
0.0140812780606359	168.552129484538
0.0144769922029045	172.545344053029
0.0148727063451731	176.244679567785
0.0152684204874417	179.644026804259
0.0156641346297102	182.738297762699
0.0160598487719788	185.523361631366
0.016491929155527	188.207452266238
0.0169240095390751	190.515978443657
0.0173560899226233	192.44697298811
0.0177881703061714	193.999494172359
0.0182202506897196	195.173549607016
0.0186523310732677	195.970024400961
0.0190844114568159	196.390613530751
0.0195658113474926	196.41952749588
0.0200472112381692	195.989270959288
0.0205286111288459	195.105180801545
0.0210100110195226	193.773466230565
0.0214914109101993	192.001125245899
0.021972810800876	189.795866646293
0.0224542106915526	187.166037457831
0.0230086053746534	183.623061758639
0.0235630000577542	179.543292638706
0.0241173947408549	174.941954617213
0.0246717894239557	169.834941101025
0.0252261841070565	164.238715336172
0.0257805787901572	158.170219193234
0.026334973473258	151.646789612202
0.0269601520275361	143.766787693684
0.0275853305818142	135.356418027047
0.0282105091360923	126.441659259418
0.0288356876903703	117.048672665063
0.0294608662446484	107.203707877574
0.0300860447989265	96.9330177253858
0.0307112233532046	86.2627818353775
0.0314188226411089	73.7365873395248
0.0321264219290131	60.7693401320436
0.0328340212169174	47.3980429001926
0.0335416205048216	33.6591786463438
0.0342492197927259	19.5886342666181
0.0349568190806301	5.22163397904535
0.0356644183685344	-9.40731784278773
0.0365025374873482	-27.0272520212894
0.037340656606162	-44.9128097445623
0.0381787757249758	-63.0110779117203
0.0390168948437896	-81.2708757470162
0.0398550139626034	-99.6428021269784
0.0406931330814172	-118.079270819169
0.041531252200231	-136.534534169488
0.0425047071309594	-157.935496769579
0.0434781620616878	-179.237033861463
0.0444516169924162	-200.376881069554
0.0454250719231446	-221.296120652465
0.046398526853873	-241.939144892972
0.0473719817846014	-262.25360883329
0.0483454367153298	-282.190373182908
0.0494495728581852	-304.288346585174
0.0505537090010406	-325.778967849667
0.051657845143896	-346.604817428671
0.0527619812867515	-366.713254637369
0.0538661174296069	-386.056257682228
0.0549702535724623	-404.590259496545
0.0560743897153177	-422.275980387451
0.0572891589131731	-440.71189337835
0.0585039281110284	-458.037222754142
0.0597186973088837	-474.216165516509
0.0609334665067391	-489.218161259657
0.0621482357045944	-503.017626023962
0.0633630049024497	-515.593690925866
0.064577774100305	-526.929946265934
0.065808901823551	-537.141404474029
0.0670400295467969	-546.058370555809
0.0682711572700428	-553.676232743349
0.0695022849932887	-559.994068249609
0.0707334127165346	-565.01440771205
0.0719645404397805	-568.743008003985
0.0731956681630264	-571.188633552903
0.0746579086400523	-572.442645679036
0.0761201491170782	-571.927311131647
0.0775823895941041	-569.67143581177
0.07904463007113	-565.708104755486
0.0805068705481559	-560.074272725321
0.0819691110251818	-552.810375890472
0.0834313515022077	-543.959964882058
0.0855464087771194	-528.445941574236
0.0876614660520312	-509.858938331691
0.089776523326943	-488.356702520206
0.0918915806018548	-464.104023899993
0.0940066378767666	-437.271146173453
0.0961216951516784	-408.032314862299
0.0982367524265902	-376.564461293817
0.100375794461285	-342.654850418695
0.10251483649598	-306.832909027483
0.104653878530675	-269.283120934097
0.106792920565369	-230.188529202485
0.108931962600064	-189.729939831793
0.111071004634759	-148.085220048475
0.113210046669454	-105.428684012168
0.115477004069748	-59.3063207488162
0.117743961470042	-12.4356890129056
0.120010918870336	34.9924388207655
0.12227787627063	82.7939888352894
0.124544833670925	130.791944096792
0.126811791071219	178.816633138964
0.129078748471513	226.705953045663
0.131557006308669	278.722196198248
0.134035264145826	330.201362763852
0.136513521982982	380.963794024488
0.138991779820139	430.841150793498
0.141470037657295	479.676375273046
0.143948295494452	527.323599337982
0.146426553331608	573.648003585571
0.148978103866373	619.829636306471
0.151529654401137	664.35421357224
0.154081204935901	707.109908146851
0.156632755470665	747.996240458739
0.159184306005429	786.923731742161
0.161735856540193	823.813536367334
0.164287407074957	858.597057385978
0.167123757183981	894.719809912156
0.169960107293004	928.100445135358
0.172796457402028	958.685653568133
0.175632807511051	986.435137700337
0.178469157620074	1011.32090326461
0.181305507729098	1033.32655403383
0.184141857838121	1052.44659287118
0.18760902270545	1071.90702404035
0.191076187572778	1087.09100545898
0.194543352440107	1098.0458257899
0.198010517307435	1104.83651183574
0.201477682174764	1107.54414639526
0.204944847042092	1106.26425225254
0.20841201190942	1101.10524612436
0.21289405346406	1088.88381438861
0.2173760950187	1070.66442554678
0.22185813657334	1046.75355179412
0.22634017812798	1017.47654509024
0.23082221968262	983.173592365505
0.23530426123726	944.195991343732
0.2397863027919	900.902749567768
0.244367231093893	852.573359878742
0.248948159395886	800.50585931494
0.253529087697878	745.089669037206
0.258110015999871	686.710952007586
0.262690944301864	625.750410702445
0.267271872603857	562.581353244768
0.27185280090585	497.56801123171
0.277419166222085	416.596404735767
0.28298553153832	334.034271422497
0.288551896854555	250.464260997534
0.29411826217079	166.438598154062
0.299684627487026	82.4774771748198
0.305250992803261	-0.932108494700515
0.310817358119496	-83.3371203923016
0.317181346468394	-175.783450161616
0.323545334817293	-265.799838868203
0.329909323166191	-352.873918743848
0.336273311515089	-436.550613373416
0.342637299863988	-516.430728053791
0.349001288212886	-592.169195659604
0.355365276561785	-663.47301665321
0.361729264910683	-730.098951155087
0.366881592119441	-780.477125420293
0.3720339193282	-827.577401393908
0.377186246536958	-871.335593485594
0.382338573745717	-911.704821144638
0.387490900954475	-948.654538387578
0.392643228163234	-982.169557204703
0.397795555371993	-1012.24908007417
0.402999613848634	-1039.15610837936
0.408203672325276	-1062.59717622478
0.413407730801918	-1082.61026309279
0.418611789278559	-1099.24441615856
0.423815847755201	-1112.55881796934
0.429019906231843	-1122.62188256564
0.434223964708484	-1129.5103805468
0.43951895104865	-1133.34802499751
0.444813937388815	-1134.08235880101
0.450108923728981	-1131.81559819879
0.455403910069146	-1126.65547661964
0.460698896409312	-1118.71446995696
0.465993882749477	-1108.10906099284
0.471288869089643	-1094.95904273883
0.477626631120732	-1076.04537525901
0.48396439315182	-1053.87537352412
0.490302155182909	-1028.6654758779
0.496639917213997	-1000.63356411224
0.502977679245086	-969.997755985882
0.509315441276175	-936.975298489648
0.515653203307264	-901.781561967946
0.522463945802402	-861.783770035283
0.52927468829754	-819.783119709231
0.536085430792678	-776.032912047522
0.542896173287817	-730.779692181473
0.549706915782955	-684.262454398413
0.556517658278093	-636.711960266635
0.563328400773231	-588.350164890377
0.573598638443754	-514.356641424587
0.583868876114277	-439.687016797543
0.5941391137848	-364.976604662224
0.604409351455323	-290.807454314381
0.614679589125847	-217.707902309616
0.62494982679637	-146.152740257889
0.635220064466893	-76.5639654502738
0.645490302137416	-9.31205832732667
0.655760539807939	55.2823166908056
0.666030777478462	116.94628891263
0.676419447436951	176.108008797382
0.686808117395441	231.848276832461
0.697196787353931	284.018836920819
0.707585457312421	332.510797181749
0.71797412727091	377.25165877596
0.7283627972294	418.202341150143
0.73875146718789	455.354226574709
0.750291743985974	492.194564211764
0.761832020784057	524.432607414725
0.773372297582141	552.162776782759
0.784912574380224	575.508016111562
0.796452851178308	594.615560505714
0.805317243488028	606.519222819421
0.814181635797748	616.103861214651
0.823046028107469	623.457117875223
0.831910420417189	628.67063441145
0.84077481272691	631.839240551868
0.84963920503663	633.060200005362
0.85850359734635	632.432510459912
0.867367989656071	630.056259231118
0.876232381965791	626.032034170115
0.885096774275511	620.460386492254
0.894751213775121	612.748875553545
0.90440565327473	603.448348915321
0.914060092774339	592.684740426193
0.923714532273949	580.581496207567
0.933368971773558	567.259114028362
0.943023411273167	552.834745957109
0.952677850772777	537.421861843846
0.963699800261437	518.757358873088
0.974721749750098	499.103311424959
0.985743699238758	478.608508675592
0.996765648727419	457.414041200478
1.00778759821608	435.653141437448
1.01880954770474	413.451097399637
1.0298314971934	390.925237618561
1.04122266271145	367.420723126153
1.05261382822949	343.799187338736
1.06400499374754	320.163917520375
1.07539615926559	296.609683876741
1.08678732478363	273.223001215316
1.09817849030168	250.082420256804
1.10956965581972	227.258844065538
1.12162798063611	203.514484172512
1.1336863054525	180.263505972456
1.14574463026889	157.564586478518
1.15780295508528	135.468639049679
1.16986127990167	114.019282513764
1.18191960471806	93.2534006913775
1.19753637390641	67.4243827764876
1.21315314309477	42.8444006062928
1.22876991228313	19.5506350800279
1.24438668147148	-2.43291955941822
1.26000345065984	-23.0939310507092
1.27562021984819	-42.4303279926244
1.29123698903655	-60.4490368277184
1.31169349976432	-82.0839032122021
1.33215001049208	-101.533906953671
1.35260652121985	-118.864971761403
1.37306303194762	-134.155206350071
1.39351954267538	-147.492152298713
1.41397605340315	-158.970295900415
1.43443256413091	-168.688888592529
1.45799784874689	-177.836514422692
1.48156313336288	-184.942708021335
1.50512841797886	-190.165250593738
1.52869370259484	-193.659874209756
1.55225898721082	-195.578677097597
1.5758242718268	-196.068834843027
1.59938955644278	-195.27176284921
1.62322272324713	-193.294330177479
1.64705589005148	-190.271429646178
1.66565602259174	-187.267006228678
1.684256155132	-183.758903537004
1.70285628767227	-179.8008625441
1.72145642021253	-175.443907872599
1.73666733597187	-171.618172039685
1.75187825173121	-167.583097972616
1.76708916749056	-163.362560339912
1.7823000832499	-158.979275837075
1.79751099900925	-154.454831044539
1.81272191476859	-149.809693136544
1.82793283052794	-145.063223869423
1.85077497090912	-137.784948693996
1.8736171112903	-130.376693327853
1.89645925167148	-122.890906002256
1.91930139205266	-115.375163680001
1.94214353243384	-107.872385086608
1.96498567281502	-100.421063493006
1.98782781319619	-93.0555109936977
2.01695985944313	-83.8338858183706
2.04609190569006	-74.8551305100555
2.075223951937	-66.1644700369798
2.10435599818393	-57.7988338130526
2.13348804443086	-49.7876049116021
2.15727537971517	-43.5248946266947
2.18106271499947	-37.5228108430165
2.20485005028377	-31.7880393458181
2.22863738556807	-26.3250054984237
2.25242472085238	-21.1360979937017
2.27621205613668	-16.2218732738984
2.29999939142098	-11.5812523165951
2.3297025705855	-6.16669854329666
2.35940574975002	-1.16712243808433
2.38910892891455	3.42764291900676
2.41881210807907	7.62986910756445
2.44851528724359	11.4535206746077
2.47821846640811	14.9138910612091
2.50792164557263	18.0272863208666
2.54384645975906	21.3535768717411
2.57977127394549	24.2281246860803
2.61569608813191	26.6821117190993
2.65162090231834	28.7466102223261
2.68754571650477	30.4522874244722
2.72347053069119	31.8291040823678
2.75939534487762	32.9059975750861
2.80055440000803	33.8068235098035
2.84171345513844	34.3898976161436
2.88287251026885	34.6922676187824
2.92403156539926	34.7482611289888
2.96519062052967	34.5895502655476
3.00634967566007	34.2454292393813
3.04750873079048	33.7428894605691
3.09747557213473	32.9549008037284
3.14744241347899	32.008078704428
3.19740925482324	30.9364022270311
3.24737609616749	29.7701724539074
3.29734293751174	28.536108043525
3.34730977885599	27.2568137262715
3.39727662020024	25.9509872136696
3.44724346154449	24.6345636496117
3.49721030288874	23.3214964620565
3.54717714423299	22.0234969751036
3.59714398557725	20.7496964511884
3.6471108269215	19.5071819855075
3.69707766826575	18.3018732523051
3.73793290808559	17.3475385973798
3.77878814790544	16.4234503936241
3.81964338772528	15.530947000676
3.86049862754513	14.6709868231919
3.90135386736498	13.8443342691244
3.94220910718482	13.0514741502629
3.98306434700467	12.292526270041
4.02409119178933	11.5643269878201
4.06511803657399	10.8697752716434
4.10614488135865	10.2084190472888
4.14717172614331	9.57968594851991
4.18819857092798	8.98285971177029
4.22922541571264	8.41707149713147
4.2702522604973	7.88133703256426
4.31225586946772	7.36290993347211
4.35425947843813	6.87383216090348
4.39626308740855	6.41303869041076
4.43826669637896	5.97937265473774
4.48027030534938	5.57155796006009
4.5222739143198	5.18832219559226
4.56427752329021	4.82852607768837
4.60628113226063	4.49113007047981
4.64828474123104	4.17505664962573
4.69028835020146	3.87915123306175
4.73229195917187	3.60228991565964
4.77429556814229	3.34346922538225
4.8162991771127	3.10175768741465
4.85830278608312	2.87619985891888
4.90030639505354	2.66581593887076
4.94231000402395	2.46968209449778
4.98431361299437	2.28696728702471
5.01921871621318	2.14477777497723
5.05412381943199	2.0108598947495
5.0890289226508	1.88476761047968
5.12393402586961	1.76608313941369
5.15883912908842	1.65441703064744
5.19374423230724	1.54939752914424
5.23169874788763	1.44232460279773
5.26965326346802	1.34223938144123
5.30760777904841	1.24872064508895
5.34556229462881	1.16137045063647
5.3835168102092	1.07981259695862
5.42147132578959	1.00369224818837
5.46331637668859	0.925672267771915
5.5051614275876	0.853436719473166
5.5470064784866	0.786587469531241
5.5888515293856	0.724745249712214
5.63069658028461	0.667553186087048
5.67254163118361	0.61468110146302
5.71438668208261	0.565823541983718
5.75929831244521	0.517524795970189
5.80420994280782	0.473183372424842
5.84912157317042	0.432486275904694
5.89403320353302	0.395149297942794
5.93894483389562	0.36091517266658
5.97629011656645	0.334639159067024
6.01363539923728	0.310210309308275
6.05098068190812	0.287501317579654
6.08832596457895	0.266393949427993
6.12567124724978	0.246780907019399
6.16301652992061	0.228564155365746
6.20036181259144	0.211650889213161
6.23770709526228	0.195950674316009
6.27505237793311	0.181376742260483
6.31239766060394	0.167850049804855
6.34974294327477	0.155300851466706
6.38018661230374	0.14574965703747
6.4106302813327	0.136770654852739
6.44107395036167	0.128328825756114
6.47151761939063	0.120391476116566
6.50196128841959	0.112929643513155
6.53240495744856	0.105917100756017
6.56284862647752	0.0993284466152886
6.59329229550649	0.0931384515194935
6.62481482617197	0.0871235237385548
6.65633735683746	0.0814855999567072
6.68785988750295	0.0762022723392164
6.71938241816843	0.0712525354682896
6.75090494883392	0.0666162091813192
6.7824274794994	0.0622738386785215
6.81976106075163	0.0574859323574799
6.85709464200385	0.0530560366218111
6.89442822325607	0.0489582486402682
6.9317618045083	0.0451688746713472
6.96909538576052	0.0416658287208378
7.00642896701274	0.038428240411875
7.04376254826497	0.0354364244875072
7.08109612951719	0.0326720266489673
7.11842971076941	0.0301180887926265
7.15576329202164	0.0277589502749223
7.19309687327386	0.0255800851327663
7.23043045452608	0.0235679962687243
7.26776403577831	0.0217101814041492
7.30509761703053	0.0199951024083553
7.34560319304518	0.0182833826223714
7.38610876905983	0.0167146116766652
7.42661434507449	0.0152772006971489
7.46711992108914	0.0139604614345554
7.50762549710379	0.0127545633592803
7.54813107311844	0.0116504660956611
7.58863664913309	0.0106398483227217
7.63307692580203	0.00962950243515515
7.67751720247097	0.00871309001680309
7.72195747913992	0.0078819865582922
7.76639775580886	0.00712835365133735
7.8108380324778	0.00644518347417478
7.84744296015844	0.00593091876583607
7.88404788783909	0.00545687660450245
7.92065281551973	0.00501993069279472
7.95725774320038	0.00461720852012792
7.99386267088103	0.00424612192339158
8.03046759856167	0.00390429397608472
8.06707252624232	0.00358947406730481
8.10367745392296	0.00329953360871782
8.14028238160361	0.00303251242834213
8.17688730928425	0.0027866349782899
8.2134922369649	0.00256028111071505
8.25009716464555	0.00235195020518786
8.28670209232619	0.00216023891445127
8.32330702000684	0.00198383062765695
8.35991194768748	0.00182150334109266
8.39651687536813	0.00167215231576834
8.43312180304877	0.00153479096020637
8.46238142893735	0.00143300408118607
8.49164105482592	0.00133783861757153
8.52090068071449	0.00124885112529594
8.55016030660306	0.00116563694790273
8.57941993249164	0.00108783737047236
8.60867955838021	0.00101512140906301
8.63793918426878	0.000947166431852553
8.66719881015736	0.000883659180743845
8.69671891734612	0.000823799622459376
8.72623902453489	0.000767902376090701
8.75575913172366	0.000715716788192045
8.78527923891243	0.000667003915783781
8.81479934610119	0.000621536059154382
8.84431945328996	0.000579099100750824
8.87690153417235	0.000535539458387024
8.90948361505473	0.000495178906628424
8.94206569593711	0.000457786888386102
8.97464777681949	0.000423151049897652
9.00722985770188	0.000391074966357652
9.03981193858426	0.000361375404866471
9.07239401946664	0.000333880533643527
9.10508649136979	0.000308346636459955
9.13777896327293	0.000284719412907447
9.17047143517608	0.00026285889847158
9.20316390707922	0.000242635319679996
9.23585637898237	0.000223928095121673
9.26854885088551	0.000206625255324638
9.30124132278866	0.000190623273026019
9.33851849970735	0.000173842884834186
9.37579567662604	0.00015849962690756
9.41307285354474	0.000144473554944291
9.45035003046343	0.000131654167769849
9.48762720738212	0.000119940336821237
9.52490438430081	0.000109239747574555
9.56218156121951	9.94676892970836e-05
9.5994587381382	9.05459647870949e-05
9.63673591505689	8.2402432817083e-05
9.67401309197558	7.49708522487652e-05
9.71129026889428	6.81906459331291e-05
9.75503129045523	6.09908492517353e-05
9.79877231201619	5.45302542267201e-05
9.84251333357715	4.87348505419233e-05
9.87830187901498	4.4440789496572e-05
9.91409042445282	4.05137644245469e-05
9.94987896989065	3.69235299268675e-05
9.98566751532849	3.36423193876209e-05
10	3.24090624421042e-05

==> w01.txt <==
0	-8.41944674413805e-16
1.61609729905066e-09	-8.42163153620536e-16
5.96285656307132e-09	-8.44216715172502e-16
1.3040277792062e-08	-8.51811893623886e-16
2.77580323059579e-08	-8.8027460929715e-16
5.01161201047592e-08	-9.39577689539805e-16
9.56715710994112e-08	-9.99792796573636e-16
1.64424385289914e-07	-4.22193016502469e-16
2.33177199480417e-07	1.77922877120532e-15
3.96623073499768e-07	1.88007491929795e-14
5.6006894751912e-07	6.18735659085683e-14
7.23514821538472e-07	1.4231247925112e-13
1.01049968710875e-06	4.06612628976876e-13
1.29748455267903e-06	8.75077238043705e-13
1.58446941824932e-06	1.59980979260404e-12
1.95653428203476e-06	3.00048562943151e-12
2.3285991458202e-06	5.01317510119947e-12
2.70066400960564e-06	7.73015690415878e-12
3.19634688824094e-06	1.25917322000191e-11
3.8156477817261e-06	2.09219607586173e-11
4.43494867521127e-06	3.20716062691533e-11
5.05424956869643e-06	4.63488091887071e-11
5.88706281779971e-06	7.09758778872342e-11
6.71987606690299e-06	1.02407368597129e-10
7.55268931600627e-06	1.4122844024833e-10
8.54249936713555e-06	1.97727208337625e-10
9.68930622029083e-06	2.78315297851937e-10
1.08361130734461e-05	3.76314836601627e-10
1.19829199266014e-05	4.92876661713241e-10
1.36207516326397e-05	6.93669217875083e-10
1.52585833386781e-05	9.37495507595202e-10
1.68964150447164e-05	1.22713924822682e-09
1.89286786681279e-05	1.65417138709135e-09
2.13553742089124e-05	2.26839358668434e-09
2.37820697496969e-05	3.00333834285178e-09
2.62087652904814e-05	3.86619271612506e-09
2.9815705384382e-05	5.3996289911149e-09
3.34226454782827e-05	7.25184026579668e-09
3.70295855721833e-05	9.44275924505255e-09
4.12371171234416e-05	1.2451629692389e-08
4.60452401320575e-05	1.65221306849977e-08
5.08533631406735e-05	2.13053943834066e-08
5.56614861492894e-05	2.68396540472717e-08
6.21317172414895e-05	3.55363177672779e-08
6.86019483336897e-05	4.57435147269959e-08
7.50721794258898e-05	5.75416854878616e-08
8.25572951729327e-05	7.32759673367884e-08
9.10572955748184e-05	9.39936824290509e-08
9.95572959767041e-05	1.17894532475503e-07
0.00010805729637859	1.4513001414793e-07
0.00011888579436359	1.84885322015152e-07
0.000129714292348589	2.30575002736052e-07
0.000140542790333589	2.82473561388117e-07
0.000152698276974587	3.48454876102711e-07
0.000166180752271585	4.31611201036605e-07
0.000179663227568582	5.2570702870918e-07
0.000193145702865579	6.3119048306208e-07
0.000210164355803921	7.81267108562467e-07
0.000227183008742264	9.51005796936226e-07
0.000244201661680606	1.14120361539897e-06
0.000263418780059805	1.3815241185838e-06
0.00028483436387986	1.68251377381412e-06
0.000306249947699916	2.01982934795639e-06
0.000327665531519971	2.39481697862996e-06
0.000355212803287679	2.93464370393921e-06
0.000382760075055386	3.54157426897644e-06
0.000410307346823094	4.21812483586593e-06
0.000441431770213134	5.06931413460722e-06
0.000476133345225506	6.1307928908688e-06
0.000510834920237878	7.31507274394203e-06
0.00054553649525025	8.62632875936038e-06
0.000591702572151299	1.05744498640284e-05
0.000637868649052349	1.27632336206392e-05
0.000684034725953398	1.52010733442386e-05
0.000739119696809337	1.84467763674608e-05
0.000803123561620164	2.26942446811517e-05
0.000867127426430991	2.74712841898442e-05
0.000931131291241818	3.27951467438423e-05
0.00101740813012222	4.0865225911854e-05
0.00110368496900262	4.99941222398637e-05
0.00118996180788302	6.02146854446685e-05
0.00129209255028734	7.37650789052151e-05
0.0014100771962156	9.14331613084359e-05
0.00152806184214385	0.000111318041078719
0.0016460464880721	0.000133472252907549
0.00177739711320617	0.000160860881581376
0.00190874773834024	0.000191171306125191
0.0020400983634743	0.000224447587737199
0.00220541315116091	0.00027059828962155
0.00240469210140005	0.000332627142070755
0.0026039710516392	0.000401707778404664
0.00280325000187834	0.000477874294859455
0.00310188255954418	0.000605290974208316
0.00340051511721001	0.000748565132172753
0.00369914767487585	0.000907536059548771
0.00406106642751772	0.00112089210702426
0.00448627137513563	0.00139983579283811
0.00491147632275355	0.0017083470283868
0.00533668127037146	0.00204526948253832
0.00594649734974798	0.00257558386392745
0.00655631342912451	0.00315799357171154
0.00716612950850104	0.00378866315131988
0.00777594558787757	0.00446381503456477
0.00838576166725409	0.00517979722684373
0.00900443380936482	0.0059443237991219
0.00963196201420975	0.00675553488430275
0.0102594902190547	0.00759939664905149
0.0108870184238996	0.00847278007636468
0.0115735416673851	0.0094586666512571
0.0122600649108705	0.0104729236793298
0.012946588154356	0.0115123560422136
0.0136855639183673	0.0126560059167348
0.0144769922029045	0.0139057094314486
0.0152684204874417	0.0151775952843072
0.0160598487719788	0.0164684168594715
0.0169240095390751	0.0178960921168714
0.0177881703061714	0.0193395580451192
0.0186523310732677	0.0207958764808166
0.0195658113474926	0.022346428538615
0.0205286111288459	0.0239901881630522
0.0214914109101993	0.0256410303853614
0.0224542106915526	0.0272966127620855
0.0235630000577542	0.0292064805120255
0.0246717894239557	0.031117299064586
0.0257805787901572	0.0330267988714739
0.0269601520275361	0.0350545612638437
0.0282105091360923	0.0371976742918689
0.0294608662446484	0.0393321436577008
0.0307112233532046	0.041455985112857
0.0321264219290131	0.0438446293665439
0.0335416205048216	0.0462145340860871
0.0349568190806301	0.0485628924163381
0.0365025374873482	0.0510996544053959
0.0381787757249758	0.0538124230083315
0.0398550139626034	0.05647928994705
0.041531252200231	0.0590930162509994
0.0434781620616878	0.0620510602284159
0.0454250719231446	0.0649112447760032
0.0473719817846014	0.0676564328022392
0.0494495728581852	0.070437144153046
0.051657845143896	0.0731953791596454
0.0538661174296069	0.0757156825366828
0.0560743897153177	0.0779594969163294
0.0585039281110284	0.0800589094161552
0.0609334665067391	0.0817139877944849
0.0633630049024497	0.0828622851728729
0.065808901823551	0.0834407004386603
0.0682711572700428	0.0833690748702304
0.0707334127165346	0.0825715736614407
0.0731956681630264	0.0809784996520811
0.0761201491170782	0.0779583514104063
0.07904463007113	0.0736088255977427
0.0819691110251818	0.0678258672756004
0.0855464087771194	0.0586642471678087
0.089776523326943	0.0446718325996665
0.0940066378767666	0.0270671476769641
0.0982367524265902	0.00571223292864422
0.10251483649598	-0.0197675539856152
0.106792920565369	-0.049142633306363
0.111071004634759	-0.0823217251270923
0.115477004069748	-0.120284359176169
0.120010918870336	-0.163070017985523
0.124544833670925	-0.209226849567993
0.129078748471513	-0.258253867673661
0.134035264145826	-0.314438036545751
0.138991779820139	-0.372471390836348
0.143948295494452	-0.431380983986206
0.148978103866373	-0.490975575581772
0.154081204935901	-0.550055512594573
0.159184306005429	-0.606482753786703
0.164287407074957	-0.658963945157474
0.169960107293004	-0.71108884188042
0.175632807511051	-0.754964332418177
0.181305507729098	-0.78887470729765
0.18760902270545	-0.812880457045445
0.194543352440107	-0.820256632084742
0.201477682174764	-0.805276078240084
0.20841201190942	-0.765781153753688
0.2173760950187	-0.675559021671899
0.22634017812798	-0.538634107197107
0.23530426123726	-0.353403734378692
0.244367231093893	-0.116637589838292
0.253529087697878	0.172419194533248
0.262690944301864	0.509336139772063
0.27185280090585	0.890838634884
0.28298553153832	1.40812325900137
0.29411826217079	1.97532444939316
0.305250992803261	2.58136805706066
0.317181346468394	3.26000991471215
0.329909323166191	3.99958799249466
0.342637299863988	4.73558631417861
0.355365276561785	5.44801993536842
0.366881592119441	6.0562048424352
0.377186246536958	6.55962209390559
0.387490900954475	7.01524585690291
0.397795555371993	7.41498650467063
0.408203672325276	7.75470710635535
0.418611789278559	8.02372398979624
0.429019906231843	8.21673699761784
0.43951895104865	8.33016750328937
0.450108923728981	8.35868443539083
0.460698896409312	8.29884838868846
0.471288869089643	8.14969737536151
0.48396439315182	7.85398390694576
0.496639917213997	7.43265993809331
0.509315441276175	6.88976089202371
0.522463945802402	6.20430523493885
0.536085430792678	5.37144178946472
0.549706915782955	4.42422493444323
0.563328400773231	3.37469445336762
0.583868876114277	1.6277432853307
0.604409351455323	-0.27417513317519
0.62494982679637	-2.28165716153958
0.645490302137416	-4.34556838156921
0.666030777478462	-6.41866515992669
0.686808117395441	-8.48003583051086
0.707585457312421	-10.4644987577041
0.7283627972294	-12.3359117053277
0.750291743985974	-14.1547040057138
0.773372297582141	-15.8643830404411
0.796452851178308	-17.3392679250138
0.814181635797748	-18.3016766347468
0.831910420417189	-19.1105893476207
0.84963920503663	-19.7638048206188
0.867367989656071	-20.2613654295568
0.885096774275511	-20.6053133112016
0.90440565327473	-20.8096389478893
0.923714532273949	-20.8431818718061
0.943023411273167	-20.7145832837637
0.963699800261437	-20.4084958433041
0.985743699238758	-19.9054019442334
1.00778759821608	-19.237197230611
1.0298314971934	-18.4222299157519
1.05261382822949	-17.4454853535663
1.07539615926559	-16.3521583698162
1.09817849030168	-15.1620314456322
1.12162798063611	-13.8559206074573
1.14574463026889	-12.4470825654532
1.16986127990167	-10.9912086048965
1.19753637390641	-9.28568994927328
1.22876991228313	-7.34510114756311
1.26000345065984	-5.41672805040565
1.29123698903655	-3.52597934945123
1.33215001049208	-1.14047768132756
1.37306303194762	1.10886109624002
1.41397605340315	3.19645280009388
1.45799784874689	5.24314983232013
1.50512841797886	7.19296776147971
1.55225898721082	8.88928029705537
1.59938955644278	10.3356215140435
1.64705589005148	11.5534376377223
1.684256155132	12.3412143675153
1.72145642021253	12.9946113545477
1.75187825173121	13.4348073521302
1.7823000832499	13.7953656713873
1.81272191476859	14.0811253235247
1.85077497090912	14.3407260176705
1.89645925167148	14.5213388488946
1.94214353243384	14.5742675445959
1.98782781319619	14.5151950689954
2.04609190569006	14.3009390982076
2.10435599818393	13.9576851038193
2.15727537971517	13.5563120374436
2.20485005028377	13.1379215234737
2.25242472085238	12.677114328848
2.29999939142098	12.184268212711
2.35940574975002	11.5377271217922
2.41881210807907	10.870874980785
2.47821846640811	10.1965540005473
2.54384645975906	9.45551001989508
2.61569608813191	8.66164222386583
2.68754571650477	7.89668646675203
2.75939534487762	7.16851091409356
2.84171345513844	6.38607611532311
2.92403156539926	5.66317922203681
3.00634967566007	5.00150747957881
3.09747557213473	4.33993508873538
3.19740925482324	3.69699416409188
3.29734293751174	3.13517530699406
3.39727662020024	2.64789015433272
3.54717714423299	2.04106546854552
3.6471108269215	1.70876038483439
3.77878814790544	1.34581940617392
3.86049862754513	1.15765691771849
3.98306434700467	0.92057457059792
4.06511803657399	0.788030737032562
4.18819857092798	0.622323051757376
4.2702522604973	0.530727885122566
4.39626308740855	0.41449798302327
4.48027030534938	0.350921615153734
4.60628113226063	0.272698124285161
4.69028835020146	0.230137458666587
4.8162991771127	0.178021870446537
4.90030639505354	0.149797414402465
5.01921871621318	0.117100103020917
5.0890289226508	0.101235271854832
5.19374423230724	0.0812645107272479
5.26965326346802	0.0692290424092366
5.3835168102092	0.0543505052901273
5.46331637668859	0.0458237865046743
5.5888515293856	0.0349738343962728
5.67254163118361	0.0291746533467857
5.80420994280782	0.0218942390595954
5.89403320353302	0.0179773787384142
6.01363539923728	0.0138057185819802
6.08832596457895	0.0116964660668817
6.20036181259144	0.00910916946187153
6.27505237793311	0.00770395813496843
6.38018661230374	0.006078171489901
6.44107395036167	0.00529515001844771
6.53240495744856	0.00430184219818301
6.59329229550649	0.00374327235454086
6.68785988750295	0.00301323789664071
6.75090494883392	0.00260585149893395
6.85709464200385	0.00203798732026844
6.9317618045083	0.00171304984684159
7.04376254826497	0.00131838709522227
7.11842971076941	0.00110620469946167
7.23043045452608	0.000849062490294517
7.30509761703053	0.000711134588394994
7.42661434507449	0.000532085331496108
7.50762549710379	0.000438046983702938
7.63307692580203	0.000323541931845172
7.72195747913992	0.000260665858442311
7.84744296015844	0.000191719919677311
7.92065281551973	0.000160069213497668
8.03046759856167	0.000121901723897496
8.10367745392296	0.000101535639102304
8.2134922369649	7.70389230223137e-05
8.28670209232619	6.40037893633562e-05
8.39651687536813	4.83687037872329e-05
8.46238142893735	4.08392651142093e-05
8.55016030660306	3.25457264819134e-05
8.60867955838021	2.79475477387986e-05
8.69671891734612	2.21894345479063e-05
8.75575913172366	1.89877888484047e-05
8.84431945328996	1.50039278899703e-05
8.90948361505473	1.25990560966678e-05
9.00722985770188	9.67156784091164e-06
9.07239401946664	8.09467914459461e-06
9.17047143517608	6.17546420610893e-06
9.23585637898237	5.14599586819356e-06
9.33851849970735	3.85158247249512e-06
9.41307285354474	3.11197058446699e-06
9.52490438430081	2.24889980740967e-06
9.5994587381382	1.80430171134582e-06
9.71129026889428	1.28825644332513e-06
9.79877231201619	9.83603305819381e-07
9.91409042445282	6.82260767137811e-07
10	5.14869337146434e-07

==> w02.txt <==
0	-1.89437551743106e-15
1.61609729905066e-09	-1.89444888620216e-15
5.96285656307132e-09	-1.89515019789326e-15
1.3040277792062e-08	-1.89781674405423e-15
2.77580323059579e-08	-1.90861534245873e-15
5.01161201047592e-08	-1.93523540493566e-15
9.56715710994112e-08	-2.00316775249828e-15
1.64424385289914e-07	-2.03578431997837e-15
2.33177199480417e-07	-1.81649473576366e-15
3.96623073499768e-07	8.06011258221623e-16
5.6006894751912e-07	8.36881643827469e-15
7.23514821538472e-07	2.32808562540067e-14
1.01049968710875e-06	7.43431308612524e-14
1.29748455267903e-06	1.67637882677485e-13
1.58446941824932e-06	3.1503758630072e-13
1.95653428203476e-06	6.05316826096122e-13
2.3285991458202e-06	1.02955924116307e-12
2.70066400960564e-06	1.61052831090695e-12
3.19634688824094e-06	2.66540847750797e-12
3.8156477817261e-06	4.5024926094374e-12
4.43494867521127e-06	6.99957878953846e-12
5.05424956869643e-06	1.02405091227885e-11
5.88706281779971e-06	1.59092979533764e-11
6.71987606690299e-06	2.32441638932236e-11
7.55268931600627e-06	3.24115231166647e-11
8.54249936713555e-06	4.59047300027081e-11
9.68930622029083e-06	6.53700691097447e-11
1.08361130734461e-05	8.92854919910556e-11
1.19829199266014e-05	1.17980778810042e-10
1.36207516326397e-05	1.67860301551014e-10
1.52585833386781e-05	2.28961559202032e-10
1.68964150447164e-05	3.02070636995148e-10
1.89286786681279e-05	4.10585629993813e-10
2.13553742089124e-05	5.67712746056325e-10
2.37820697496969e-05	7.56825921714811e-10
2.62087652904814e-05	9.79915557124128e-10
2.9815705384382e-05	1.37831088120119e-09
3.34226454782827e-05	1.86174350765911e-09
3.70295855721833e-05	2.43568827151924e-09
4.12371171234416e-05	3.22646757941341e-09
4.60452401320575e-05	4.29950939044606e-09
5.08533631406735e-05	5.56375655076381e-09
5.56614861492894e-05	7.02966173814389e-09
6.21317172414895e-05	9.33807381639151e-09
6.86019483336897e-05	1.20528070869602e-08
7.50721794258898e-05	1.51958395460968e-08
8.25572951729327e-05	1.93937129766573e-08
9.10572955748184e-05	2.49291261530311e-08
9.95572959767041e-05	3.13232979750135e-08
0.00010805729637859	3.86177049067139e-08
0.00011888579436359	4.92770177555941e-08
0.000129714292348589	6.15406371396133e-08
0.000140542790333589	7.5483996452929e-08
0.000152698276974587	9.32269124769702e-08
0.000166180752271585	1.15608685175661e-07
0.000179663227568582	1.40956967993823e-07
0.000193145702865579	1.69395914940684e-07
0.000210164355803921	2.09892179442788e-07
0.000227183008742264	2.55735212951297e-07
0.000244201661680606	3.07147865881792e-07
0.000263418780059805	3.72166390215846e-07
0.00028483436387986	4.53676729427056e-07
0.000306249947699916	5.45114065535667e-07
0.000327665531519971	6.46861391855938e-07
0.000355212803287679	7.93495816825532e-07
0.000382760075055386	9.58558806310704e-07
0.000410307346823094	1.14277971486749e-06
0.000441431770213134	1.37485521894696e-06
0.000476133345225506	1.66469012621425e-06
0.000510834920237878	1.98855833767448e-06
0.00054553649525025	2.34771387850834e-06
0.000591702572151299	2.88230021395357e-06
0.000637868649052349	3.48421312738179e-06
0.000684034725953398	4.15607308435037e-06
0.000739119696809337	5.05274971712042e-06
0.000803123561620164	6.22958864001315e-06
0.000867127426430991	7.55735029433496e-06
0.000931131291241818	9.04187392179148e-06
0.00101740813012222	1.13008958199331e-05
0.00110368496900262	1.38678440410452e-05
0.00118996180788302	1.67549753726815e-05
0.00129209255028734	2.06023591026314e-05
0.0014100771962156	2.5649481296959e-05
0.00152806184214385	3.13675415960908e-05
0.0016460464880721	3.77811000922902e-05
0.00177739711320617	4.57673907177354e-05
0.00190874773834024	5.46737902896858e-05
0.0020400983634743	6.45279104229914e-05
0.00220541315116091	7.8316624454362e-05
0.00240469210140005	9.70548713936862e-05
0.0026039710516392	0.000118177742486714
0.00280325000187834	0.000141753034770106
0.00310188255954418	0.000181804465627807
0.00340051511721001	0.000227676841472958
0.00369914767487585	0.000279520121523612
0.00406106642751772	0.000350530188044502
0.00448627137513563	0.000445631716675436
0.00491147632275355	0.000553547150154914
0.00533668127037146	0.000674420897476122
0.00594649734974798	0.000870550389771142
0.00655631342912451	0.00109356643750359
0.00716612950850104	0.00134336146416449
0.00777594558787757	0.00161968605188718
0.00838576166725409	0.00192217772986487
0.00900443380936482	0.00225533802532405
0.00963196201420975	0.00261974636682065
0.0102594902190547	0.00301019703034768
0.0108870184238996	0.003426018436727
0.0115735416673851	0.00390916172436799
0.0122600649108705	0.0044208808925624
0.012946588154356	0.00496021182909301
0.0136855639183673	0.00557049504514383
0.0144769922029045	0.00625696185569004
0.0152684204874417	0.00697599126058172
0.0160598487719788	0.00772614959116472
0.0169240095390751	0.00857915537304754
0.0177881703061714	0.00946584692029553
0.0186523310732677	0.010384527071544
0.0195658113474926	0.0113886143624914
0.0205286111288459	0.012481611634104
0.0214914109101993	0.0136082111391291
0.0224542106915526	0.0147664772782673
0.0235630000577542	0.0161372299473996
0.0246717894239557	0.0175449371617366
0.0257805787901572	0.0189871528231924
0.0269601520275361	0.0205567698936205
0.0282105091360923	0.0222575735785978
0.0294608662446484	0.0239937128847365
0.0307112233532046	0.0257626206739707
0.0321264219290131	0.027801310354613
0.0335416205048216	0.0298758620045225
0.0349568190806301	0.0319834712599038
0.0365025374873482	0.0343202643895186
0.0381787757249758	0.0368921420489131
0.0398550139626034	0.0395001103435508
0.041531252200231	0.0421412957245915
0.0434781620616878	0.0452473977979948
0.0454250719231446	0.0483916816731512
0.0473719817846014	0.0515714399546901
0.0494495728581852	0.055001307652445
0.051657845143896	0.0586861958573425
0.0538661174296069	0.0624098133567586
0.0560743897153177	0.0661709787717263
0.0585039281110284	0.0703516270988712
0.0609334665067391	0.0745767158778144
0.0633630049024497	0.0788465595534731
0.065808901823551	0.0831911156420675
0.0682711572700428	0.0876124044969828
0.0707334127165346	0.0920828425946011
0.0731956681630264	0.0966038408467863
0.0761201491170782	0.102041135268038
0.07904463007113	0.107553749101277
0.0819691110251818	0.113143178731492
0.0855464087771194	0.120085676420531
0.089776523326943	0.128443155128545
0.0940066378767666	0.136954045483747
0.0982367524265902	0.145603881948097
0.10251483649598	0.154469613973395
0.106792920565369	0.163420130871758
0.111071004634759	0.172410693273999
0.115477004069748	0.181652296141568
0.120010918870336	0.1910647691629
0.124544833670925	0.200281948437542
0.129078748471513	0.209190830602162
0.134035264145826	0.218425334950085
0.138991779820139	0.226949112653923
0.143948295494452	0.234553477599384
0.148978103866373	0.241096654984189
0.154081204935901	0.246265745841206
0.159184306005429	0.249672797508841
0.164287407074957	0.251020619581385
0.169960107293004	0.249726554624263
0.175632807511051	0.245072069221105
0.181305507729098	0.236615373167654
0.18760902270545	0.22221887402273
0.194543352440107	0.199606445043724
0.201477682174764	0.169137123010984
0.20841201190942	0.13006110634598
0.2173760950187	0.0656535534454708
0.22634017812798	-0.0156873578073853
0.23530426123726	-0.115149323606463
0.244367231093893	-0.235118343932151
0.253529087697878	-0.376995587128813
0.262690944301864	-0.540080444161114
0.27185280090585	-0.724583919734253
0.28298553153832	-0.977464651343299
0.29411826217079	-1.26111961799051
0.305250992803261	-1.57422888039462
0.317181346468394	-1.94031085807777
0.329909323166191	-2.36239169784656
0.342637299863988	-2.81272311101985
0.355365276561785	-3.28627789752191
0.366881592119441	-3.73014296890633
0.377186246536958	-4.13599471725797
0.387490900954475	-4.54666142532991
0.397795555371993	-4.95881079963709
0.408203672325276	-5.37318495657292
0.418611789278559	-5.78220689659854
0.429019906231843	-6.18249324360106
0.43951895104865	-6.57408391768084
0.450108923728981	-6.95337303643624
0.460698896409312	-7.31374593117782
0.471288869089643	-7.65223144121296
0.48396439315182	-8.02475649615993
0.496639917213997	-8.35771384100748
0.509315441276175	-8.64734490999098
0.522463945802402	-8.89856659582136
0.536085430792678	-9.10286353323339
0.549706915782955	-9.24769193839523
0.563328400773231	-9.33123841559301
0.583868876114277	-9.3391269500099
0.604409351455323	-9.20456517201423
0.62494982679637	-8.93006183889103
0.645490302137416	-8.5210659943706
0.666030777478462	-7.98556646349219
0.686808117395441	-7.32551556720104
0.707585457312421	-6.55857745736099
0.7283627972294	-5.69828013951116
0.750291743985974	-4.70497773307919
0.773372297582141	-3.58383538307581
0.796452851178308	-2.40538362505079
0.814181635797748	-1.47402511973493
0.831910420417189	-0.529783912063772
0.84963920503663	0.418780911012003
0.867367989656071	1.36355653001185
0.885096774275511	2.29694195302865
0.90440565327473	3.29232857159183
0.923714532273949	4.25758485264384
0.943023411273167	5.18530940938698
0.963699800261437	6.12976283157082
0.985743699238758	7.07340362609559
1.00778759821608	7.94507259777256
1.0298314971934	8.73939170458517
1.05261382822949	9.47480714363483
1.07539615926559	10.1203908353062
1.09817849030168	10.6745517190943
1.12162798063611	11.1490990680596
1.14574463026889	11.5366256281098
1.16986127990167	11.8243222646265
1.19753637390641	12.0355837551084
1.22876991228313	12.1289257607922
1.26000345065984	12.0787583643609
1.29123698903655	11.897201178275
1.33215001049208	11.4824872608659
1.37306303194762	10.8953976695725
1.41397605340315	10.166761761064
1.45799784874689	9.25900468312003
1.50512841797886	8.18393830113461
1.55225898721082	7.04072211719895
1.59938955644278	5.86432093369524
1.64705589005148	4.67151054644348
1.684256155132	3.75534741338067
1.72145642021253	2.86347778662222
1.75187825173121	2.15817347325909
1.7823000832499	1.47867772314866
1.81272191476859	0.828144191900607
1.85077497090912	0.0589855302958764
1.89645925167148	-0.794334827522377
1.94214353243384	-1.567527542987
1.98782781319619	-2.25884542341565
2.04609190569006	-3.02206999507869
2.10435599818393	-3.65610117114394
2.15727537971517	-4.12553917666876
2.20485005028377	-4.46654999027638
2.25242472085238	-4.73639134640609
2.29999939142098	-4.94079083463891
2.35940574975002	-5.11313837514565
2.41881210807907	-5.20420442122633
2.47821846640811	-5.22523813028012
2.54384645975906	-5.1799050585045
2.61569608813191	-5.06300829923309
2.68754571650477	-4.89112106304761
2.75939534487762	-4.67813237471522
2.84171345513844	-4.39891759304091
2.92403156539926	-4.09640454690229
3.00634967566007	-3.78269477096436
3.09747557213473	-3.43377543383527
3.19740925482324	-3.06015719254332
3.29734293751174	-2.70462934082569
3.39727662020024	-2.37296949540588
3.54717714423299	-1.92690596966785
3.6471108269215	-1.66537088905847
3.77878814790544	-1.36378368404041
3.86049862754513	-1.20004202153453
3.98306434700467	-0.985482831371537
4.06511803657399	-0.860992290468119
4.18819857092798	-0.70003490447043
4.2702522604973	-0.608157069204523
4.39626308740855	-0.488054055249068
4.48027030534938	-0.420425908931782
4.60628113226063	-0.334973766321835
4.69028835020146	-0.287259668281164
4.8162991771127	-0.227421634064918
4.90030639505354	-0.194247655813037
5.01921871621318	-0.154999345322656
5.0890289226508	-0.135583429465349
5.19374423230724	-0.110727998991435
5.26965326346802	-0.095487894602717
5.3835168102092	-0.0763210594379543
5.46331637668859	-0.0651432094696206
5.5888515293856	-0.0506690126389122
5.67254163118361	-0.0427933295092147
5.80420994280782	-0.0327332212561633
5.89403320353302	-0.0272230412750766
6.01363539923728	-0.0212593675973468
6.08832596457895	-0.0181987005204795
6.20036181259144	-0.0143928499417938
6.27505237793311	-0.0122972288787381
6.38018661230374	-0.00984163795697642
6.44107395036167	-0.00864478205746887
6.53240495744856	-0.00711039345761478
6.59329229550649	-0.00623824142861651
6.68785988750295	-0.00508614376332225
6.75090494883392	-0.0044360964672217
6.85709464200385	-0.00351951780997459
6.9317618045083	-0.00298840331229796
7.04376254826497	-0.00233513001075574
7.11842971076941	-0.00197933162225388
7.23043045452608	-0.00154266473869763
7.30509761703053	-0.00130537954073801
7.42661434507449	-0.000993261728041488
7.50762549710379	-0.000827028310729921
7.63307692580203	-0.000621830718067769
7.72195747913992	-0.00050750118295853
7.84744296015844	-0.00038033886140696
7.92065281551973	-0.00032115351003985
8.03046759856167	-0.000248885842786399
8.10367745392296	-0.00020981496830175
8.2134922369649	-0.000162198371469613
8.28670209232619	-0.00013650522488281
8.39651687536813	-0.000105252576951224
8.46238142893735	-8.99852562322584e-05
8.55016030660306	-7.29561406562243e-05
8.60867955838021	-6.33958213951245e-05
8.69671891734612	-5.12722827544585e-05
8.75575913172366	-4.44414218358732e-05
8.84431945328996	-3.58272609808413e-05
8.90948361505473	-3.05505767791814e-05
9.00722985770188	-2.40252761078588e-05
9.07239401946664	-2.04510647546612e-05
9.17047143517608	-1.60261546503787e-05
9.23585637898237	-1.36088855353094e-05
9.33851849970735	-1.05108319683664e-05
9.41307285354474	-8.70192808214178e-06
9.52490438430081	-6.54151071295476e-06
9.5994587381382	-5.40040870129286e-06
9.71129026889428	-4.04170325335669e-06
9.79877231201619	-3.21544989174018e-06
9.91409042445282	-2.37180675351273e-06
10	-1.88644892481348e-06

==> w03.txt <==
0	0
1.61609729905066e-09	-2.19014545311121e-19
5.96285656307132e-09	-2.28934835776565e-18
1.3040277792062e-08	-1.00193159970091e-17
2.77580323059579e-08	-3.97929938495451e-17
5.01161201047592e-08	-1.05948344478347e-16
9.56715710994112e-08	-2.14023891499873e-16
1.64424385289914e-07	1.38426372970224e-16
2.33177199480417e-07	1.82533075626726e-15
3.96623073499768e-07	1.57955169633964e-14
5.6006894751912e-07	5.20735304359752e-14
7.23514821538472e-07	1.20611503608063e-13
1.01049968710875e-06	3.47873833828701e-13
1.29748455267903e-06	7.53478215562814e-13
1.58446941824932e-06	1.38403273803993e-12
1.95653428203476e-06	2.60809533893082e-12
2.3285991458202e-06	4.37412979607135e-12
2.70066400960564e-06	6.76641855684456e-12
3.19634688824094e-06	1.10623456946022e-11
3.8156477817261e-06	1.84529088379302e-11
4.43494867521127e-06	2.83830813191884e-11
5.05424956869643e-06	4.11421309479925e-11
5.88706281779971e-06	6.32289332748818e-11
6.71987606690299e-06	9.15180781806879e-11
7.55268931600627e-06	1.26566083635364e-10
8.54249936713555e-06	1.77725022542668e-10
9.68930622029083e-06	2.50915569112974e-10
1.08361130734461e-05	3.40163760921501e-10
1.19829199266014e-05	4.46566588062635e-10
1.36207516326397e-05	6.3030714400404e-10
1.52585833386781e-05	8.53958333162946e-10
1.68964150447164e-05	1.12016199953338e-09
1.89286786681279e-05	1.51336303245052e-09
2.13553742089124e-05	2.07996826517385e-09
2.37820697496969e-05	2.75904008715728e-09
2.62087652904814e-05	3.55736005156745e-09
2.9815705384382e-05	4.9780343438568e-09
3.34226454782827e-05	6.69625818873094e-09
3.70295855721833e-05	8.73079402071944e-09
4.12371171234416e-05	1.1527453867794e-08
4.60452401320575e-05	1.53141128535581e-08
5.08533631406735e-05	1.97671368138689e-08
5.56614861492894e-05	2.49224646759812e-08
6.21317172414895e-05	3.30285064580666e-08
6.86019483336897e-05	4.25478468636948e-08
7.50721794258898e-05	5.35560835336358e-08
8.25572951729327e-05	6.82431218686006e-08
9.10572955748184e-05	8.75898271996124e-08
9.95572959767041e-05	1.09917241964086e-07
0.00010805729637859	1.35367819956103e-07
0.00011888579436359	1.72529365802872e-07
0.000129714292348589	2.15251126562113e-07
0.000140542790333589	2.6379149041663e-07
0.000152698276974587	3.25519139491628e-07
0.000166180752271585	4.03334606376566e-07
0.000179663227568582	4.91408704623312e-07
0.000193145702865579	5.9016422609443e-07
0.000210164355803921	7.30702746660751e-07
0.000227183008742264	8.8969406976196e-07
0.000244201661680606	1.06789217076756e-06
0.000263418780059805	1.29310652528898e-06
0.00028483436387986	1.57525248016825e-06
0.000306249947699916	1.89153765668451e-06
0.000327665531519971	2.24324188394596e-06
0.000355212803287679	2.74970667524311e-06
0.000382760075055386	3.31932422309654e-06
0.000410307346823094	3.95449991884414e-06
0.000441431770213134	4.75392818283044e-06
0.000476133345225506	5.75127196139883e-06
0.000510834920237878	6.8644874880522e-06
0.00054553649525025	8.09760891530518e-06
0.000591702572151299	9.93061448676615e-06
0.000637868649052349	1.19913172407464e-05
0.000684034725953398	1.42879246620775e-05
0.000739119696809337	1.73477151690864e-05
0.000803123561620164	2.13552211867892e-05
0.000867127426430991	2.5866480948875e-05
0.000931131291241818	3.08988086668104e-05
0.00101740813012222	3.85355132324171e-05
0.00110368496900262	4.71854627427651e-05
0.00118996180788302	5.68827421897591e-05
0.00129209255028734	6.97585891519956e-05
0.0014100771962156	8.65771071771162e-05
0.00152806184214385	0.000105542737256421
0.0016460464880721	0.000126714853325463
0.00177739711320617	0.000152945577487873
0.00190874773834024	0.000182041346816073
0.0020400983634743	0.000214058833894617
0.00220541315116091	0.00025858337679982
0.00240469210140005	0.000318628028132944
0.0026039710516392	0.000385748177650761
0.00280325000187834	0.000460033159291084
0.00310188255954418	0.000584902954936242
0.00340051511721001	0.000726132614300822
0.00369914767487585	0.000883760738656054
0.00406106642751772	0.00109671526334123
0.00448627137513563	0.00137734747122621
0.00491147632275355	0.00169039880299494
0.00533668127037146	0.00203523042396267
0.00594649734974798	0.00258372854893443
0.00655631342912451	0.00319353818211822
0.00716612950850104	0.0038619599229803
0.00777594558787757	0.0045861920506059
0.00838576166725409	0.00536340453467649
0.00900443380936482	0.00620316228492953
0.00963196201420975	0.00710475270923867
0.0102594902190547	0.00805362287553687
0.0108870184238996	0.00904698432348681
0.0115735416673851	0.010181549400449
0.0122600649108705	0.0113628606130065
0.012946588154356	0.0125877884560852
0.0136855639183673	0.0139516760316676
0.0144769922029045	0.0154607340142142
0.0152684204874417	0.0170159713231389
0.0160598487719788	0.0186137461891527
0.0169240095390751	0.0204029796367245
0.0177881703061714	0.0222348775924846
0.0186523310732677	0.0241057367661452
0.0195658113474926	0.026121974144819
0.0205286111288459	0.0282860584401184
0.0214914109101993	0.0304863225198523
0.0224542106915526	0.0327192191057128
0.0235630000577542	0.0353269356155877
0.0246717894239557	0.0379692025581532
0.0257805787901572	0.0406419997762285
0.0269601520275361	0.0435148670084716
0.0282105091360923	0.0465889369630118
0.0294608662446484	0.0496884291584378
0.0307112233532046	0.0528093911991219
0.0321264219290131	0.0563630991197065
0.0335416205048216	0.0599346304513054
0.0349568190806301	0.0635192420411043
0.0365025374873482	0.0674439867495111
0.0381787757249758	0.0717047067037779
0.0398550139626034	0.0759627966116772
0.041531252200231	0.0802104906868453
0.0434781620616878	0.0851203420654328
0.0454250719231446	0.0899919501481424
0.0473719817846014	0.0948111334286112
0.0494495728581852	0.0998788827717406
0.051657845143896	0.105159008415147
0.0538661174296069	0.110304749899658
0.0560743897153177	0.11528926791415
0.0585039281110284	0.120553101396158
0.0609334665067391	0.125547916792859
0.0633630049024497	0.13023259903323
0.065808901823551	0.134592759388312
0.0682711572700428	0.13857694932199
0.0707334127165346	0.142109813864554
0.0731956681630264	0.145146719317268
0.0761201491170782	0.148048999762348
0.07904463007113	0.150119136500332
0.0819691110251818	0.151290238959516
0.0855464087771194	0.151410363064624
0.089776523326943	0.149560513403625
0.0940066378767666	0.145422734627879
0.0982367524265902	0.138894789382733
0.10251483649598	0.129797266471572
0.106792920565369	0.1181674878406
0.111071004634759	0.104026622587462
0.115477004069748	0.0869071923910765
0.120010918870336	0.0667078461920338
0.124544833670925	0.0440671498895089
0.129078748471513	0.0192125327794911
0.134035264145826	-0.0101718751439049
0.138991779820139	-0.0414743082217713
0.143948295494452	-0.0742464366140466
0.148978103866373	-0.108509522723596
0.154081204935901	-0.143765892721398
0.159184306005429	-0.17895299689896
0.164287407074957	-0.213496610244463
0.169960107293004	-0.250449609869137
0.175632807511051	-0.285149810507238
0.181305507729098	-0.316881615491116
0.18760902270545	-0.347857924401274
0.194543352440107	-0.375794958286224
0.201477682174764	-0.396418298617938
0.20841201190942	-0.409006924168529
0.2173760950187	-0.412562309618973
0.22634017812798	-0.401271678552091
0.23530426123726	-0.375157520178192
0.244367231093893	-0.334305910811066
0.253529087697878	-0.279458662836716
0.262690944301864	-0.212752673253162
0.27185280090585	-0.136424560681076
0.28298553153832	-0.0345350556594278
0.29411826217079	0.0723858216170608
0.305250992803261	0.178628877625233
0.317181346468394	0.285017842506806
0.329909323166191	0.382027246697218
0.342637299863988	0.453780335232665
0.355365276561785	0.492567152241378
0.366881592119441	0.493605335565145
0.377186246536958	0.463531937986755
0.387490900954475	0.401665857065134
0.397795555371993	0.306199167286051
0.408203672325276	0.174446108538757
0.418611789278559	0.00659060621695399
0.429019906231843	-0.197342630514798
0.43951895104865	-0.438968948918282
0.450108923728981	-0.717971423644583
0.460698896409312	-1.03057878643796
0.471288869089643	-1.37443777858905
0.48396439315182	-1.82313225513351
0.496639917213997	-2.30697492871207
0.509315441276175	-2.81972642080856
0.522463945802402	-3.3749319157821
0.536085430792678	-3.96677704070957
0.549706915782955	-4.56660087031627
0.563328400773231	-5.16524841458827
0.583868876114277	-6.04584292050043
0.604409351455323	-6.87366197512307
0.62494982679637	-7.6216215808055
0.645490302137416	-8.26600793303231
0.666030777478462	-8.78706804951212
0.686808117395441	-9.17291610890301
0.707585457312421	-9.40545356874223
0.7283627972294	-9.47796831627897
0.750291743985974	-9.37846125012537
0.773372297582141	-9.08099624559501
0.796452851178308	-8.59378192384189
0.814181635797748	-8.0984861752644
0.831910420417189	-7.50595660646357
0.84963920503663	-6.82459278712496
0.867367989656071	-6.06363885818592
0.885096774275511	-5.23295383532302
0.90440565327473	-4.26092535695724
0.923714532273949	-3.23186194226189
0.943023411273167	-2.15927557252038
0.963699800261437	-0.977524256475481
0.985743699238758	0.302919621360253
1.00778759821608	1.58694653351906
1.0298314971934	2.85789732175012
1.05261382822949	4.14162345239308
1.07539615926559	5.38040300464424
1.09817849030168	6.56138429967218
1.12162798063611	7.70516462193321
1.14574463026889	8.79550590906162
1.16986127990167	9.79062751301077
1.19753637390641	10.807769505087
1.22876991228313	11.7891455289951
1.26000345065984	12.5911773551558
1.29123698903655	13.2153703565548
1.33215001049208	13.773078518323
1.37306303194762	14.054095540977
1.41397605340315	14.083710913333
1.45799784874689	13.8681424154296
1.50512841797886	13.3958258854024
1.55225898721082	12.7202998275434
1.59938955644278	11.8873062070562
1.64705589005148	10.927900356126
1.684256155132	10.1228131396887
1.72145642021253	9.2866077417472
1.75187825173121	8.58994086165921
1.7823000832499	7.88938961970532
1.81272191476859	7.19121990952594
1.85077497090912	6.32956138838446
1.89645925167148	5.32400769372052
1.94214353243384	4.36177522712665
1.98782781319619	3.45240231669331
2.04609190569006	2.37989981308675
2.10435599818393	1.41314844681386
2.15727537971517	0.630060898403633
2.20485005028377	0.00341523008717616
2.25242472085238	-0.551398354842213
2.29999939142098	-1.03683139794639
2.35940574975002	-1.55058771372444
2.41881210807907	-1.96883547902646
2.47821846640811	-2.29999151963271
2.54384645975906	-2.5752074078684
2.61569608813191	-2.7811549522273
2.68754571650477	-2.90222268623017
2.75939534487762	-2.95273136107893
2.84171345513844	-2.94069518708204
2.92403156539926	-2.87067754273766
3.00634967566007	-2.75771280616072
3.09747557213473	-2.5977796084907
3.19740925482324	-2.39616534819915
3.29734293751174	-2.1809842201734
3.39727662020024	-1.96295949442084
3.54717714423299	-1.64676763465645
3.6471108269215	-1.45018997538367
3.77878814790544	-1.21378513619103
3.86049862754513	-1.0811397757877
3.98306434700467	-0.902723326751135
4.06511803657399	-0.796755080945153
4.18819857092798	-0.656967509221796
4.2702522604973	-0.575698798037418
4.39626308740855	-0.467730659568311
4.48027030534938	-0.406006541211845
4.60628113226063	-0.326962946237723
4.69028835020146	-0.282268245587365
4.8162991771127	-0.22558451484522
4.90030639505354	-0.193822935067296
5.01921871621318	-0.155894895959095
5.0890289226508	-0.136975211409688
5.19374423230724	-0.112583483184689
5.26965326346802	-0.0975213748302503
5.3835168102092	-0.0784473527520627
5.46331637668859	-0.0672472210225731
5.5888515293856	-0.0526468345280861
5.67254163118361	-0.0446493055013211
5.80420994280782	-0.0343687239722677
5.89403320353302	-0.0287016626097524
6.01363539923728	-0.0225336790564004
6.08832596457895	-0.0193519383399148
6.20036181259144	-0.0153773600441477
6.27505237793311	-0.0131788717905536
6.38018661230374	-0.0105920713349235
6.44107395036167	-0.00932644524475841
6.53240495744856	-0.00769848035011762
6.59329229550649	-0.00677004078913308
6.68785988750295	-0.00553956659996015
6.75090494883392	-0.00484297448609847
6.85709464200385	-0.00385740090882022
6.9317618045083	-0.00328419826669742
7.04376254826497	-0.00257659256505676
7.11842971076941	-0.00218979062737562
7.23043045452608	-0.00171340789843903
7.30509761703053	-0.0014536213174914
7.42661434507449	-0.00111069252458621
7.50762549710379	-0.000927373406023668
7.63307692580203	-0.000700279693281824
7.72195747913992	-0.000573277697343088
7.84744296015844	-0.000431512449872651
7.92065281551973	-0.000365303848501875
8.03046759856167	-0.000284212340542584
8.10367745392296	-0.000240231464530354
8.2134922369649	-0.000186462615963644
8.28670209232619	-0.000157354674474046
8.39651687536813	-0.000121833623148904
8.46238142893735	-0.000104424756262294
8.55016030660306	-8.49526611709972e-05
8.60867955838021	-7.39908718916258e-05
8.69671891734612	-6.0052502562732e-05
8.75575913172366	-5.21771236865905e-05
8.84431945328996	-4.22182462543743e-05
8.90948361505473	-3.60996910937202e-05
9.00722985770188	-2.85096066857801e-05
9.07239401946664	-2.43386061239412e-05
9.17047143517608	-1.91581131502567e-05
9.23585637898237	-1.63184550732514e-05
9.33851849970735	-1.2666378526608e-05
9.41307285354474	-1.05257795036779e-05
9.52490438430081	-7.95891651140822e-06
9.5994587381382	-6.59740949877017e-06
9.71129026889428	-4.96948019641492e-06
9.79877231201619	-3.97483196697317e-06
9.91409042445282	-2.95427262179772e-06
10	-2.36406332512594e-06

==> w11.txt <==
0	-1.12259289921841e-15
1.61609729905066e-09	-1.12737451987972e-15
5.96285656307132e-09	-1.1753789126591e-15
1.3040277792062e-08	-1.36003708913564e-15
2.77580323059579e-08	-2.11292013163366e-15
5.01161201047592e-08	-3.98233896842802e-15
9.56715710994112e-08	-8.84482228674105e-15
1.64424385289914e-07	-1.17688558826394e-14
2.33177199480417e-07	1.98185659708465e-15
3.96623073499768e-07	1.75407526754143e-13
5.6006894751912e-07	6.81133870237167e-13
7.23514821538472e-07	1.68214633066731e-12
1.01049968710875e-06	5.11799821226072e-12
1.29748455267903e-06	1.14036585204093e-11
1.58446941824932e-06	2.13401316408388e-11
1.95653428203476e-06	4.0912485484861e-11
2.3285991458202e-06	6.95158348647946e-11
2.70066400960564e-06	1.08676426707049e-10
3.19634688824094e-06	1.79749131883748e-10
3.8156477817261e-06	3.03430088048101e-10
4.43494867521127e-06	4.71380887800492e-10
5.05424956869643e-06	6.89121477153882e-10
5.88706281779971e-06	1.06943173498729e-09
6.71987606690299e-06	1.56066074759177e-09
7.55268931600627e-06	2.17348469332544e-09
8.54249936713555e-06	3.0735733851588e-09
9.68930622029083e-06	4.36869987574149e-09
1.08361130734461e-05	5.95540078707595e-09
1.19829199266014e-05	7.85369753969324e-09
1.36207516326397e-05	1.11414080259554e-08
1.52585833386781e-05	1.5151473303701e-08
1.68964150447164e-05	1.99287207061922e-08
1.89286786681279e-05	2.6984404989282e-08
2.13553742089124e-05	3.71390017559809e-08
2.37820697496969e-05	4.928018986139e-08
2.62087652904814e-05	6.35078477363033e-08
2.9815705384382e-05	8.87036335636187e-08
3.34226454782827e-05	1.18975192417658e-07
3.70295855721833e-05	1.54557883658223e-07
4.12371171234416e-05	2.03053009167474e-07
4.60452401320575e-05	2.68034362414025e-07
5.08533631406735e-05	3.43571717304854e-07
5.56614861492894e-05	4.29980730887384e-07
6.21317172414895e-05	5.63879297417655e-07
6.86019483336897e-05	7.18461350268918e-07
7.50721794258898e-05	8.94117986739755e-07
8.25572951729327e-05	1.12397536500472e-06
9.10572955748184e-05	1.41995298478997e-06
9.95572959767041e-05	1.75319934871138e-06
0.00010805729637859	2.12356788236196e-06
0.00011888579436359	2.64854433061942e-06
0.000129714292348589	3.23186150481676e-06
0.000140542790333589	3.87173504345255e-06
0.000152698276974587	4.65459071879791e-06
0.000166180752271585	5.59827119871965e-06
0.000179663227568582	6.6152534272632e-06
0.000193145702865579	7.69850834854461e-06
0.000210164355803921	9.14822625056585e-06
0.000227183008742264	1.0673411370402e-05
0.000244201661680606	1.22546906452099e-05
0.000263418780059805	1.40811813007423e-05
0.00028483436387986	1.61290026968754e-05
0.000306249947699916	1.81425546275114e-05
0.000327665531519971	2.00694454367374e-05
0.000355212803287679	2.23305808016338e-05
0.000382760075055386	2.4230011657651e-05
0.000410307346823094	2.56339462483242e-05
0.000441431770213134	2.64465385034123e-05
0.000476133345225506	2.61315721718972e-05
0.000510834920237878	2.42274976022993e-05
0.00054553649525025	2.04070464606269e-05
0.000591702572151299	1.17643628182835e-05
0.000637868649052349	-1.71574466236939e-06
0.000684034725953398	-2.09113835697679e-05
0.000739119696809337	-5.25682899188054e-05
0.000803123561620164	-0.000103343737628043
0.000867127426430991	-0.000171672340222372
0.000931131291241818	-0.000260284817458691
0.00101740813012222	-0.000416828948078013
0.00110368496900262	-0.000622507755169489
0.00118996180788302	-0.000884698246964024
0.00129209255028734	-0.00127852299757028
0.0014100771962156	-0.00186220413044324
0.00152806184214385	-0.00260335065402085
0.0016460464880721	-0.00352275348139209
0.00177739711320617	-0.00478179761389587
0.00190874773834024	-0.00631746413666318
0.0020400983634743	-0.00815951986682412
0.00220541315116091	-0.0109595528928426
0.00240469210140005	-0.015127840249483
0.0026039710516392	-0.0202613765534824
0.00280325000187834	-0.0264636238283091
0.00310188255954418	-0.0379812443944901
0.00340051511721001	-0.0524631886936536
0.00369914767487585	-0.0702332352680143
0.00406106642751772	-0.096619997088845
0.00448627137513563	-0.135074321000536
0.00491147632275355	-0.182322253916494
0.00533668127037146	-0.23907371843053
0.00594649734974798	-0.338307508616522
0.00655631342912451	-0.459990398971122
0.00716612950850104	-0.605420320381075
0.00777594558787757	-0.775597241926474
0.00838576166725409	-0.971239167897184
0.00900443380936482	-1.19621060807713
0.00963196201420975	-1.45187881820656
0.0102594902190547	-1.73519783198305
0.0108870184238996	-2.04592054962526
0.0115735416673851	-2.4167053414162
0.0122600649108705	-2.81890349304622
0.012946588154356	-3.25144374071636
0.0136855639183673	-3.7494780333805
0.0144769922029045	-4.31815541224735
0.0152684204874417	-4.92091623843108
0.0160598487719788	-5.55508060367893
0.0169240095390751	-6.28003371528619
0.0177881703061714	-7.03514584855654
0.0186523310732677	-7.81640020226845
0.0195658113474926	-8.66611724959563
0.0205286111288459	-9.58296249472232
0.0214914109101993	-10.5159608128795
0.0224542106915526	-11.4593934406485
0.0235630000577542	-12.5514733506248
0.0246717894239557	-13.6415036983957
0.0257805787901572	-14.7213387233455
0.0269601520275361	-15.8501479332105
0.0282105091360923	-17.0144413904865
0.0294608662446484	-18.1356642649075
0.0307112233532046	-19.204411397325
0.0321264219290131	-20.3398122260741
0.0335416205048216	-21.3853374331548
0.0349568190806301	-22.3306506440139
0.0365025374873482	-23.2378921798995
0.0381787757249758	-24.0623132780445
0.0398550139626034	-24.7101151746357
0.041531252200231	-25.1723790088522
0.0434781620616878	-25.4674019192545
0.0454250719231446	-25.4954234708907
0.0473719817846014	-25.2522095830901
0.0494495728581852	-24.6921973467161
0.051657845143896	-23.7591300651147
0.0538661174296069	-22.4842141961006
0.0560743897153177	-20.8774381834484
0.0585039281110284	-18.7420726361489
0.0609334665067391	-16.2423744078902
0.0633630049024497	-13.4030783605366
0.065808901823551	-10.2294727197739
0.0682711572700428	-6.74583213982694
0.0707334127165346	-3.0050365702415
0.0731956681630264	0.958955020925604
0.0761201491170782	5.90901882494749
0.07904463007113	11.0658911539811
0.0819691110251818	16.3706164213713
0.0855464087771194	22.9755894725867
0.089776523326943	30.8174595881128
0.0940066378767666	38.5391068440736
0.0982367524265902	45.9885591358536
0.10251483649598	53.1038501430035
0.106792920565369	59.6698423545739
0.111071004634759	65.5734840221373
0.115477004069748	70.8591133896294
0.120010918870336	75.3649608515039
0.124544833670925	78.8489492310689
0.129078748471513	81.2542517491692
0.134035264145826	82.604649588269
0.138991779820139	82.5934373605335
0.143948295494452	81.2163948167559
0.148978103866373	78.4394867428919
0.154081204935901	74.2391224578369
0.159184306005429	68.7012862442719
0.164287407074957	61.897240977404
0.169960107293004	52.9507296634555
0.175632807511051	42.67543896777
0.181305507729098	31.2154965116755
0.18760902270545	17.2785384874389
0.194543352440107	0.738285955621985
0.201477682174764	-16.7786770670332
0.20841201190942	-34.973662342546
0.2173760950187	-59.0233965851034
0.22634017812798	-83.1101345450856
0.23530426123726	-106.668851887386
0.244367231093893	-129.427281873435
0.253529087697878	-150.874059141099
0.262690944301864	-170.337837424433
0.27185280090585	-187.473155937471
0.28298553153832	-204.769962474991
0.29411826217079	-217.870336178007
0.305250992803261	-226.558789144829
0.317181346468394	-230.877130791099
0.329909323166191	-229.840212141218
0.342637299863988	-223.189584690703
0.355365276561785	-211.281001991628
0.366881592119441	-196.363282648247
0.377186246536958	-180.020755618946
0.387490900954475	-161.180644710824
0.397795555371993	-140.179127370196
0.408203672325276	-117.125185412992
0.418611789278559	-92.5791709411084
0.429019906231843	-66.8980438292767
0.43951895104865	-40.1967856604239
0.450108923728981	-12.803690245782
0.460698896409312	14.717078127237
0.471288869089643	42.0507351045949
0.48396439315182	74.1152144139651
0.496639917213997	105.044940557258
0.509315441276175	134.44416532881
0.522463945802402	162.960792827708
0.536085430792678	190.04682479088
0.549706915782955	214.359516602893
0.563328400773231	235.692028170851
0.583868876114277	261.931798162163
0.604409351455323	280.866560964837
0.62494982679637	292.545642145055
0.645490302137416	297.244699676869
0.666030777478462	295.418896441536
0.686808117395441	287.536478926081
0.707585457312421	274.288667671169
0.7283627972294	256.441206904701
0.750291743985974	233.488801203674
0.773372297582141	205.763765354773
0.796452851178308	175.399568679874
0.814181635797748	150.893132370073
0.831910420417189	125.80524181811
0.84963920503663	100.503903664988
0.867367989656071	75.3198626017068
0.885096774275511	50.5455914155563
0.90440565327473	24.3262162971047
0.923714532273949	-0.828535120214656
0.943023411273167	-24.691466534895
0.963699800261437	-48.6091495136692
0.985743699238758	-72.0663876122011
1.00778759821608	-93.2848950396971
1.0298314971934	-112.189085370992
1.05261382822949	-129.268931181816
1.07539615926559	-143.87188316662
1.09817849030168	-156.05914495023
1.12162798063611	-166.178830476892
1.14574463026889	-174.155339732864
1.16986127990167	-179.826872542906
1.19753637390641	-183.723131749409
1.22876991228313	-185.10286173144
1.26000345065984	-183.673521527982
1.29123698903655	-179.833547286877
1.33215001049208	-171.788495320445
1.37306303194762	-161.046175465686
1.41397605340315	-148.30824435154
1.45799784874689	-133.069918332583
1.50512841797886	-115.703050559905
1.55225898721082	-97.8785593303324
1.59938955644278	-80.1126194717739
1.64705589005148	-62.615051360451
1.684256155132	-49.4937052806239
1.72145642021253	-36.9675015029279
1.75187825173121	-27.2272892269967
1.7823000832499	-17.9788629899109
1.81272191476859	-9.24840731249363
1.85077497090912	0.916161349622457
1.89645925167148	11.9856871941567
1.94214353243384	21.814065161704
1.98782781319619	30.420526577687
2.04609190569006	39.6876502068734
2.10435599818393	47.1481758340613
2.15727537971517	52.4789615291582
2.20485005028377	56.1987725502343
2.25242472085238	58.9975349212485
2.29999939142098	60.9674490468752
2.35940574975002	62.4018098069228
2.41881210807907	62.8563062455803
2.47821846640811	62.4910544294461
2.54384645975906	61.3110368370489
2.61569608813191	59.2870994728012
2.68754571650477	56.6943331751746
2.75939534487762	53.7046033439219
2.84171345513844	49.9739517810545
2.92403156539926	46.0807645594016
3.00634967566007	42.1577848577097
3.09747557213473	37.8996100558346
3.19740925482324	33.4402887077011
3.29734293751174	29.2798456594392
3.39727662020024	25.4642293585987
3.54717714423299	20.4249453318828
3.6471108269215	17.5180209849442
3.77878814790544	14.209757979379
3.86049862754513	12.4338151610034
3.98306434700467	10.129308062588
4.06511803657399	8.8045900292911
4.18819857092798	7.10638072067777
4.2702522604973	6.14491130186588
4.39626308740855	4.89756816863761
4.48027030534938	4.20038062237734
4.60628113226063	3.32539428092207
4.69028835020146	2.84009823147473
4.8162991771127	2.23525444172341
4.90030639505354	1.90197835720742
5.01921871621318	1.50981384412421
5.0890289226508	1.31678162726547
5.19374423230724	1.07073083821613
5.26965326346802	0.92053064849635
5.3835168102092	0.732458201263674
5.46331637668859	0.623267762786522
5.5888515293856	0.482509852156226
5.67254163118361	0.406264567317273
5.80420994280782	0.309293469550491
5.89403320353302	0.256416939688111
6.01363539923728	0.199424153314221
6.08832596457895	0.170284021265493
6.20036181259144	0.134174096126941
6.27505237793311	0.114358952200602
6.38018661230374	0.0912134112681778
6.44107395036167	0.079965470309673
6.53240495744856	0.065581436622175
6.59329229550649	0.0574267122392395
6.68785988750295	0.0466816808533428
6.75090494883392	0.0406351773102829
6.85709464200385	0.0321326587469019
6.9317618045083	0.0272205971996753
7.04376254826497	0.0211970200687962
7.11842971076941	0.0179260854024113
7.23043045452608	0.0139230697308291
7.30509761703053	0.0117541954419085
7.42661434507449	0.00891007662370934
7.50762549710379	0.00740032036006401
7.63307692580203	0.00554273036297354
7.72195747913992	0.00451119687240734
7.84744296015844	0.00336753742070036
7.92065281551973	0.00283688072784645
8.03046759856167	0.00219067962933668
8.10367745392296	0.00184229132585081
8.2134922369649	0.00141884071719832
8.28670209232619	0.00119101367770269
8.39651687536813	0.000914677556506985
8.46238142893735	0.000780089067026329
8.55016030660306	0.000630354680189009
8.60867955838021	0.000546507614843987
8.69671891734612	0.000440455617649613
8.75575913172366	0.000380863033426412
8.84431945328996	0.000305914737357612
8.90948361505473	0.000260134446940677
9.00722985770188	0.000203692897676499
9.07239401946664	0.000172876200199417
9.17047143517608	0.000134844188137452
9.23585637898237	0.000114135583966576
9.33851849970735	8.76849486924294e-05
9.41307285354474	7.23011769303172e-05
9.52490438430081	5.40061760569679e-05
9.5994587381382	4.43874815676074e-05
9.71129026889428	3.29869164495301e-05
9.79877231201619	2.60896178862235e-05
9.91409042445282	1.90841080408383e-05
10	1.50761570342187e-05

==> w12.txt <==
0	-1.26291701162071e-15
1.61609729905066e-09	-1.25886085932833e-15
5.96285656307132e-09	-1.21999148383487e-15
1.3040277792062e-08	-1.0720419969165e-15
2.77580323059579e-08	-4.71837215453592e-16
5.01161201047592e-08	1.01239365490809e-15
9.56715710994112e-08	4.83841474077085e-15
1.64424385289914e-07	6.93145348924318e-15
2.33177199480417e-07	-4.56857544055244e-15
3.96623073499768e-07	-1.45990010571792e-13
5.6006894751912e-07	-5.56226022417467e-13
7.23514821538472e-07	-1.36673360130048e-12
1.01049968710875e-06	-4.1454294763631e-12
1.29748455267903e-06	-9.22540957460714e-12
1.58446941824932e-06	-1.72532110207202e-11
1.95653428203476e-06	-3.30629978276261e-11
2.3285991458202e-06	-5.61660370075505e-11
2.70066400960564e-06	-8.77968280188187e-11
3.19634688824094e-06	-1.45209527650794e-10
3.8156477817261e-06	-2.45140791686621e-10
4.43494867521127e-06	-3.80883728551617e-10
5.05424956869643e-06	-5.56934899340204e-10
5.88706281779971e-06	-8.64588047753321e-10
6.71987606690299e-06	-1.26222754518031e-09
7.55268931600627e-06	-1.75864733744621e-09
8.54249936713555e-06	-2.48837714364581e-09
9.68930622029083e-06	-3.53946971509012e-09
1.08361130734461e-05	-4.82870505953797e-09
1.19829199266014e-05	-6.37300601318546e-09
1.36207516326397e-05	-9.05179445058092e-09
1.52585833386781e-05	-1.23252849821482e-08
1.68964150447164e-05	-1.62325925363826e-08
1.89286786681279e-05	-2.20163687209864e-08
2.13553742089124e-05	-3.03636397999323e-08
2.37820697496969e-05	-4.03747517598409e-08
2.62087652904814e-05	-5.21432580556278e-08
2.9815705384382e-05	-7.30683974685141e-08
3.34226454782827e-05	-9.83315385358477e-08
3.70295855721833e-05	-1.28174787401013e-07
4.12371171234416e-05	-1.6907201187737e-07
4.60452401320575e-05	-2.2422799850032e-07
5.08533631406735e-05	-2.8879511401406e-07
5.56614861492894e-05	-3.63185619253246e-07
6.21317172414895e-05	-4.79461047675924e-07
6.86019483336897e-05	-6.15058155201962e-07
7.50721794258898e-05	-7.7074461148875e-07
8.25572951729327e-05	-9.76827050437469e-07
9.10572955748184e-05	-1.24581649999375e-06
9.95572959767041e-05	-1.55321391782643e-06
0.00010805729637859	-1.90015331747594e-06
0.00011888579436359	-2.40098298517298e-06
0.000129714292348589	-2.96941359987875e-06
0.000140542790333589	-3.60697732936339e-06
0.000152698276974587	-4.40661711645725e-06
0.000166180752271585	-5.39912520850704e-06
0.000179663227568582	-6.50416762940906e-06
0.000193145702865579	-7.72285857402885e-06
0.000210164355803921	-9.42451533004187e-06
0.000227183008742264	-1.13089271308799e-05
0.000244201661680606	-1.33758017931324e-05
0.000263418780059805	-1.59276199870845e-05
0.00028483436387986	-1.90404712035245e-05
0.000306249947699916	-2.24317924810143e-05
0.000327665531519971	-2.60946867854715e-05
0.000355212803287679	-3.11920789062455e-05
0.000382760075055386	-3.6703889767817e-05
0.000410307346823094	-4.26057350862525e-05
0.000441431770213134	-4.97086137591236e-05
0.000476133345225506	-5.81192315684155e-05
0.000510834920237878	-6.6982637571833e-05
0.00054553649525025	-7.62251680361477e-05
0.000591702572151299	-8.89715087983888e-05
0.000637868649052349	-0.000102046420777993
0.000684034725953398	-0.00011523343190943
0.000739119696809337	-0.00013079311920109
0.000803123561620164	-0.000148109719558054
0.000867127426430991	-0.000163947863820658
0.000931131291241818	-0.00017757998442241
0.00101740813012222	-0.000191115190194013
0.00110368496900262	-0.000197303039144114
0.00118996180788302	-0.000194105259430845
0.00129209255028734	-0.000175285839244836
0.0014100771962156	-0.000128736016699055
0.00152806184214385	-5.00882754841708e-05
0.0016460464880721	6.65599150205341e-05
0.00177739711320617	0.00024847285332665
0.00190874773834024	0.000493367003904456
0.0020400983634743	0.00080975132526224
0.00220541315116091	0.00132276239571119
0.00240469210140005	0.00213395880225323
0.0026039710516392	0.00318395884006143
0.00280325000187834	0.00450217278555274
0.00310188255954418	0.00704263644181523
0.00340051511721001	0.0103444751323092
0.00369914767487585	0.0144978274775298
0.00406106642751772	0.0207946998562375
0.00448627137513563	0.0301405931792111
0.00491147632275355	0.0417874916330475
0.00533668127037146	0.0559187138462329
0.00594649734974798	0.0808334847953337
0.00655631342912451	0.111560868192812
0.00716612950850104	0.148381961168585
0.00777594558787757	0.191483740553834
0.00838576166725409	0.24096574434182
0.00900443380936482	0.297705880365032
0.00963196201420975	0.361929163938833
0.0102594902190547	0.432740160996271
0.0108870184238996	0.50994313791823
0.0115735416673851	0.601425898684224
0.0122600649108705	0.699857560325715
0.012946588154356	0.804779861422415
0.0136855639183673	0.924388250517481
0.0144769922029045	1.05939098885973
0.0152684204874417	1.20065421968884
0.0160598487719788	1.34723516333223
0.0169240095390751	1.5122143842023
0.0177881703061714	1.6810817180425
0.0186523310732677	1.85253410107255
0.0195658113474926	2.03514051137292
0.0205286111288459	2.22748287160758
0.0214914109101993	2.41798276531372
0.0224542106915526	2.60494249235882
0.0235630000577542	2.81373636608231
0.0246717894239557	3.01327728874414
0.0257805787901572	3.20131188174405
0.0269601520275361	3.38635757138509
0.0282105091360923	3.56307324944632
0.0294608662446484	3.71728886834834
0.0307112233532046	3.84671085161182
0.0321264219290131	3.96073043548588
0.0335416205048216	4.03783251457182
0.0349568190806301	4.07587183915282
0.0365025374873482	4.07073919726017
0.0381787757249758	4.00812825941889
0.0398550139626034	3.88465990070806
0.041531252200231	3.69944791977286
0.0434781620616878	3.40650648402959
0.0454250719231446	3.03048782981643
0.0473719817846014	2.57288374447852
0.0494495728581852	1.99722489670432
0.051657845143896	1.29065126209862
0.0538661174296069	0.491935874589668
0.0560743897153177	-0.392476912579885
0.0585039281110284	-1.45591426779206
0.0609334665067391	-2.60396788652395
0.0633630049024497	-3.82556732765652
0.065808901823551	-5.11799081674265
0.0682711572700428	-6.47028089553791
0.0707334127165346	-7.86149273385613
0.0731956681630264	-9.27911094020928
0.0761201491170782	-10.9800456741646
0.07904463007113	-12.6803769991659
0.0819691110251818	-14.3603961080135
0.0855464087771194	-16.3603277470748
0.089776523326943	-18.6053075883729
0.0940066378767666	-20.6738827903033
0.0982367524265902	-22.5222730218102
0.10251483649598	-24.12880879658
0.106792920565369	-25.4378378276032
0.111071004634759	-26.4220807133
0.115477004069748	-27.0737778788372
0.120010918870336	-27.3433300326499
0.124544833670925	-27.194509551658
0.129078748471513	-26.621991058885
0.134035264145826	-25.512160408264
0.138991779820139	-23.9048167867807
0.143948295494452	-21.8148365080677
0.148978103866373	-19.2219855285912
0.154081204935901	-16.1332789474812
0.159184306005429	-12.6162042180001
0.164287407074957	-8.70786167730864
0.169960107293004	-3.95308380150727
0.175632807511051	1.17692065767085
0.181305507729098	6.62128433068557
0.18760902270545	12.9642302958208
0.194543352440107	20.1995798308184
0.201477682174764	27.5958503312825
0.20841201190942	35.0439660307921
0.2173760950187	44.5804450588852
0.22634017812798	53.8210779258579
0.23530426123726	62.5774991211503
0.244367231093893	70.7695497633108
0.253529087697878	78.2274175873837
0.262690944301864	84.7338444277903
0.27185280090585	90.1914645405431
0.28298553153832	95.3101088086889
0.29411826217079	98.6950905036292
0.305250992803261	100.314214086462
0.317181346468394	100.102534576591
0.329909323166191	97.725448688004
0.342637299863988	93.2521783642832
0.355365276561785	86.852299706058
0.366881592119441	79.5697211353901
0.377186246536958	71.9923382617897
0.387490900954475	63.5439515889485
0.397795555371993	54.3546939553706
0.408203672325276	44.4550427054221
0.418611789278559	34.068424766345
0.429019906231843	23.3268021499225
0.43951895104865	12.2612852851219
0.450108923728981	0.992482889254486
0.460698896409312	-10.2636454971707
0.471288869089643	-21.3944548807718
0.48396439315182	-34.4079986270004
0.496639917213997	-46.9342289723286
0.509315441276175	-58.8334751619942
0.522463945802402	-70.3867090162886
0.536085430792678	-81.3910620347572
0.549706915782955	-91.3179099982503
0.563328400773231	-100.094612242089
0.583868876114277	-111.051158581595
0.604409351455323	-119.204900887792
0.62494982679637	-124.570731954118
0.645490302137416	-127.242514500425
0.666030777478462	-127.377251686551
0.686808117395441	-125.141971366129
0.707585457312421	-120.768412091781
0.7283627972294	-114.526978667264
0.750291743985974	-106.224816629173
0.773372297582141	-95.9440430039084
0.796452851178308	-84.4530527295523
0.814181635797748	-75.0301323713787
0.831910420417189	-65.2567717562277
0.84963920503663	-55.2736319014131
0.867367989656071	-45.209438081187
0.885096774275511	-35.1804327407372
0.90440565327473	-24.4185684533015
0.923714532273949	-13.9377142504345
0.943023411273167	-3.83720810987651
0.963699800261437	6.46337535342535
0.985743699238758	16.769030198907
1.00778759821608	26.3034839733816
1.0298314971934	35.0136425351976
1.05261382822949	43.1140917380431
1.07539615926559	50.2809992040566
1.09817849030168	56.5136259379539
1.12162798063611	61.9672272119594
1.14574463026889	66.5872389504883
1.16986127990167	70.2454785512778
1.19753637390641	73.3233267068373
1.22876991228313	75.4627080362822
1.26000345065984	76.3163177869586
1.29123698903655	76.0236121835907
1.33215001049208	74.1398111155693
1.37306303194762	70.8363685266044
1.41397605340315	66.4023191395134
1.45799784874689	60.6717406290785
1.50512841797886	53.759775580602
1.55225898721082	46.351335870154
1.59938955644278	38.7120748592856
1.64705589005148	30.975227928555
1.684256155132	25.0484162851383
1.72145642021253	19.2967897185128
1.75187825173121	14.7632756627141
1.7823000832499	10.4098176150763
1.81272191476859	6.25635108466983
1.85077497090912	1.36574783519671
1.89645925167148	-4.03094932374201
1.94214353243384	-8.89030026194925
1.98782781319619	-13.2058063424286
2.04609190569006	-17.9304142589683
2.10435599818393	-21.813667579907
2.15727537971517	-24.6546935148543
2.20485005028377	-26.6916437108398
2.25242472085238	-28.2784620851216
2.29999939142098	-29.4551177752705
2.35940574975002	-30.4101536396918
2.41881210807907	-30.8666073410756
2.47821846640811	-30.899022534189
2.54384645975906	-30.5256090523893
2.61569608813191	-29.722115214566
2.68754571650477	-28.6026547153735
2.75939534487762	-27.2532925400879
2.84171345513844	-25.5179711452016
2.92403156539926	-23.6656539551666
3.00634967566007	-21.7671065616222
3.09747557213473	-19.6768144795558
3.19740925482324	-17.459594334841
3.29734293751174	-15.3676736694695
3.39727662020024	-13.4306779481021
3.54717714423299	-10.8463812833383
3.6471108269215	-9.34208480331874
3.77878814790544	-7.61761627416386
3.86049862754513	-6.68610214845786
3.98306434700467	-5.47086671005063
4.06511803657399	-4.76873852142534
4.18819857092798	-3.8644596438186
4.2702522604973	-3.35019777084189
4.39626308740855	-2.68026524473377
4.48027030534938	-2.30429216830998
4.60628113226063	-1.83067790323999
4.69028835020146	-1.56702841689925
4.8162991771127	-1.23731722830486
4.90030639505354	-1.05503522576357
5.01921871621318	-0.839907884333731
5.0890289226508	-0.733727098777409
5.19374423230724	-0.598062778576676
5.26965326346802	-0.515045744792204
5.3835168102092	-0.410844603975287
5.46331637668859	-0.350198481226195
5.5888515293856	-0.27182537175621
5.67254163118361	-0.22926579702761
5.80420994280782	-0.175004891512943
5.89403320353302	-0.145342789507766
6.01363539923728	-0.113297831670584
6.08832596457895	-0.096878830858332
6.20036181259144	-0.0764936867013654
6.27505237793311	-0.0652861012960879
6.38018661230374	-0.05217204910835
6.44107395036167	-0.0457886497340345
6.53240495744856	-0.0376140793856934
6.59329229550649	-0.0329729799875593
6.68785988750295	-0.0268489915899177
6.75090494883392	-0.0233977206632024
6.85709464200385	-0.0185371097181006
6.9317618045083	-0.0157243062790565
7.04376254826497	-0.0122691004039418
7.11842971076941	-0.0103896218434371
7.23043045452608	-0.00808566016335187
7.30509761703053	-0.00683518853330399
7.42661434507449	-0.00519244689209154
7.50762549710379	-0.00431874330972825
7.63307692580203	-0.00324174169074598
7.72195747913992	-0.00264253095645001
7.84744296015844	-0.00197699741247
7.92065281551973	-0.00166766359598338
8.03046759856167	-0.00129041456207492
8.10367745392296	-0.00108671252829866
8.2134922369649	-0.000838750317919804
8.28670209232619	-0.00070512369461761
8.39651687536813	-0.000542782133386606
8.46238142893735	-0.00046357917373071
8.55016030660306	-0.000375331715835101
8.60867955838021	-0.000325842543915425
8.69671891734612	-0.000263153365515577
8.75575913172366	-0.000227872090503466
8.84431945328996	-0.000183429888688762
8.90948361505473	-0.000156238148049073
9.00722985770188	-0.000122654240195429
9.07239401946664	-0.00010428298250199
9.17047143517608	-8.15677056596145e-05
9.23585637898237	-6.91745688829221e-05
9.33851849970735	-5.33121176542195e-05
9.41307285354474	-4.40644273396111e-05
9.52490438430081	-3.30382763179249e-05
9.5994587381382	-2.722517176893e-05
9.71129026889428	-2.03164015331685e-05
9.79877231201619	-1.61239697694804e-05
9.91409042445282	-1.18527196851518e-05
10	-9.40119942935681e-06

==> w13.txt <==
0	0
1.61609729905066e-09	7.4785437101007e-18
5.96285656307132e-09	7.69589125261316e-17
1.3040277792062e-08	3.39482404520313e-16
2.77580323059579e-08	1.4007122888267e-15
5.01161201047592e-08	4.01726282257632e-15
9.56715710994112e-08	1.0717767608642e-14
1.64424385289914e-07	1.41136470835641e-14
2.33177199480417e-07	-6.90982854026079e-15
3.96623073499768e-07	-2.61027099291196e-13
5.6006894751912e-07	-9.95465052519608e-13
7.23514821538472e-07	-2.44462317487175e-12
1.01049968710875e-06	-7.40872479274312e-12
1.29748455267903e-06	-1.64797170341801e-11
1.58446941824932e-06	-3.0811084024986e-11
1.95653428203476e-06	-5.90313920503727e-11
2.3285991458202e-06	-1.00268261139426e-10
2.70066400960564e-06	-1.56727530443809e-10
3.19634688824094e-06	-2.59214230173084e-10
3.8156477817261e-06	-4.37628977258251e-10
4.43494867521127e-06	-6.80037123120988e-10
5.05424956869643e-06	-9.94514147883515e-10
5.88706281779971e-06	-1.54427506541953e-09
6.71987606690299e-06	-2.25517084547654e-09
7.55268931600627e-06	-3.14311793324123e-09
8.54249936713555e-06	-4.4491706786458e-09
9.68930622029083e-06	-6.33179039452665e-09
1.08361130734461e-05	-8.64287480630683e-09
1.19829199266014e-05	-1.14135914517164e-08
1.36207516326397e-05	-1.62250549047491e-08
1.52585833386781e-05	-2.21124539019928e-08
1.68964150447164e-05	-2.91493135374626e-08
1.89286786681279e-05	-3.95818826104968e-08
2.13553742089124e-05	-5.46675232761023e-08
2.37820697496969e-05	-7.27986850829155e-08
2.62087652904814e-05	-9.41587215658295e-08
2.9815705384382e-05	-1.3224272996011e-07
3.34226454782827e-05	-1.78373255482586e-07
3.70295855721833e-05	-2.3304837875897e-07
4.12371171234416e-05	-3.08249045310277e-07
4.60452401320575e-05	-4.1009964332524e-07
5.08533631406735e-05	-5.29872404062693e-07
5.56614861492894e-05	-6.68502188267753e-07
6.21317172414895e-05	-8.86373735777253e-07
6.86019483336897e-05	-1.14204926187998e-06
7.50721794258898e-05	-1.43746980464399e-06
8.25572951729327e-05	-1.83123243578169e-06
9.10572955748184e-05	-2.34931700927306e-06
9.95572959767041e-05	-2.9464681259507e-06
0.00010805729637859	-3.62629007479333e-06
0.00011888579436359	-4.61751727875502e-06
0.000129714292348589	-5.75529401372254e-06
0.000140542790333589	-7.04610349489286e-06
0.000152698276974587	-8.68509479263329e-06
0.000166180752271585	-1.07479052828183e-05
0.000179663227568582	-1.30789074670768e-05
0.000193145702865579	-1.56886441675646e-05
0.000210164355803921	-1.93965544848065e-05
0.000227183008742264	-2.35843204852248e-05
0.000244201661680606	-2.82707501962222e-05
0.000263418780059805	-3.41847019057834e-05
0.00028483436387986	-4.1582182498141e-05
0.000306249947699916	-4.98625765724599e-05
0.000327665531519971	-5.90581317031314e-05
0.000355212803287679	-7.22823531714548e-05
0.000382760075055386	-8.7136312180235e-05
0.000410307346823094	-0.00010368171001695
0.000441431770213134	-0.000124485592208182
0.000476133345225506	-0.00015041783984386
0.000510834920237878	-0.000179343938791712
0.00054553649525025	-0.000211372053555845
0.000591702572151299	-0.000258970407756829
0.000637868649052349	-0.000312484771000377
0.000684034725953398	-0.000372147907603951
0.000739119696809337	-0.00045169781501997
0.000803123561620164	-0.000556022619710372
0.000867127426430991	-0.000673677907644578
0.000931131291241818	-0.000805221344190283
0.00101740813012222	-0.00100548212960477
0.00110368496900262	-0.00123327890347611
0.00118996180788302	-0.00148989552646895
0.00129209255028734	-0.00183265006860748
0.0014100771962156	-0.00228379875783054
0.00152806184214385	-0.0027971247262533
0.0016460464880721	-0.00337576111645666
0.00177739711320617	-0.00410058535882894
0.00190874773834024	-0.00491452274743356
0.0020400983634743	-0.00582187790270359
0.00220541315116091	-0.00710329599842651
0.00240469210140005	-0.00886607542509764
0.0026039710516392	-0.0108816877217443
0.00280325000187834	-0.0131655776927633
0.00310188255954418	-0.0171245230706692
0.00340051511721001	-0.0217743026311891
0.00369914767487585	-0.0271689864331193
0.00406106642751772	-0.0347839940861048
0.00448627137513563	-0.0453646149757429
0.00491147632275355	-0.0578640887977316
0.00533668127037146	-0.0724444848341499
0.00594649734974798	-0.0973104689075214
0.00655631342912451	-0.127260952355504
0.00716612950850104	-0.162757091558158
0.00777594558787757	-0.204244547052866
0.00838576166725409	-0.252149414629238
0.00900443380936482	-0.307721758740608
0.00963196201420975	-0.371665450196771
0.0102594902190547	-0.443617233013306
0.0108870184238996	-0.523924575845866
0.0115735416673851	-0.621721851803914
0.0122600649108705	-0.730256889805932
0.012946588154356	-0.849842432654196
0.0136855639183673	-0.991214020411537
0.0144769922029045	-1.15745466742088
0.0152684204874417	-1.33927402386349
0.0160598487719788	-1.53683261292818
0.0169240095390751	-1.77061664954418
0.0177881703061714	-2.02326702794844
0.0186523310732677	-2.29468871412984
0.0195658113474926	-2.60179952673608
0.0205286111288459	-2.94760357403837
0.0214914109101993	-3.31560404442762
0.0224542106915526	-3.70518499121031
0.0235630000577542	-4.17963737784602
0.0246717894239557	-4.68051418513051
0.0257805787901572	-5.20643397277476
0.0269601520275361	-5.79173510795023
0.0282105091360923	-6.43909286814947
0.0294608662446484	-7.11177984946053
0.0307112233532046	-7.80725506326626
0.0321264219290131	-8.61860515843767
0.0335416205048216	-9.45189443975884
0.0349568190806301	-10.3031734813169
0.0365025374873482	-11.2488400423679
0.0381787757249758	-12.2872575408949
0.0398550139626034	-13.3327513865669
0.041531252200231	-14.3789291355072
0.0434781620616878	-15.586674673767
0.0454250719231446	-16.7775532876369
0.0473719817846014	-17.9425996295908
0.0494495728581852	-19.147801623788
0.051657845143896	-20.3751902375408
0.0538661174296069	-21.5368386527327
0.0560743897153177	-22.6229733555407
0.0585039281110284	-23.720187438053
0.0609334665067391	-24.7049093234374
0.0633630049024497	-25.568085174514
0.065808901823551	-26.3064884563289
0.0682711572700428	-26.9108821259294
0.0707334127165346	-27.3705032913719
0.0731956681630264	-27.6812200821226
0.0761201491170782	-27.8527964735286
0.07904463007113	-27.8072419062711
0.0819691110251818	-27.5436154009603
0.0855464087771194	-26.9260579510136
0.089776523326943	-25.7836115334328
0.0940066378767666	-24.2079843887984
0.0982367524265902	-22.2184432817726
0.10251483649598	-19.8094576434687
0.106792920565369	-17.029234886701
0.111071004634759	-13.9085004306015
0.115477004069748	-10.3730633146078
0.120010918870336	-6.43334520808846
0.124544833670925	-2.22865837342559
0.129078748471513	2.19941840702299
0.134035264145826	7.24723025254962
0.138991779820139	12.4601344824539
0.143948295494452	17.7873103669888
0.148978103866373	23.2602569650959
0.154081204935901	28.8330378327182
0.159184306005429	34.3796123229574
0.164287407074957	39.8568556689876
0.169960107293004	45.8161933255616
0.175632807511051	51.5924303071214
0.181305507729098	57.1424790482567
0.18760902270545	62.9989477690484
0.194543352440107	69.0136732205339
0.201477682174764	74.5346974275037
0.20841201190942	79.5255650582413
0.2173760950187	85.1495140008646
0.22634017812798	89.8083860855897
0.23530426123726	93.4883879999422
0.244367231093893	96.2187109387965
0.253529087697878	97.9880502969356
0.262690944301864	98.7962491917835
0.27185280090585	98.6891208588743
0.28298553153832	97.4053238548824
0.29411826217079	94.9578093373251
0.305250992803261	91.4619513390072
0.317181346468394	86.6868453228421
0.329909323166191	80.5798071183704
0.342637299863988	73.5960942006535
0.355365276561785	65.8998305914857
0.366881592119441	58.4504055134566
0.377186246536958	51.4829190016817
0.387490900954475	44.3026714542594
0.397795555371993	36.9735018386973
0.408203672325276	29.4789675252539
0.418611789278559	21.9465751065334
0.429019906231843	14.4255876548898
0.43951895104865	6.89540815092973
0.450108923728981	-0.601369827540121
0.460698896409312	-7.96215770049785
0.471288869089643	-15.1541436980134
0.48396439315182	-23.500263523899
0.496639917213997	-31.5202443952932
0.509315441276175	-39.1774790070931
0.522463945802402	-46.7041210226635
0.536085430792678	-54.0241820720642
0.549706915782955	-60.8326854494749
0.563328400773231	-67.1087618364136
0.583868876114277	-75.5314323690693
0.604409351455323	-82.6700326618225
0.62494982679637	-88.5060235128393
0.645490302137416	-93.037848008652
0.666030777478462	-96.2793208177963
0.686808117395441	-98.2739502904418
0.707585457312421	-99.0192263332626
0.7283627972294	-98.5699094497298
0.750291743985974	-96.8729710859244
0.773372297582141	-93.8275702682725
0.796452851178308	-89.6056384911097
0.814181635797748	-85.6430813675007
0.831910420417189	-81.1220451882617
0.84963920503663	-76.1053026646449
0.867367989656071	-70.6568405511563
0.885096774275511	-64.8411469780299
0.90440565327473	-58.1646454677363
0.923714532273949	-51.2106903077713
0.943023411273167	-44.059070052777
0.963699800261437	-36.2689311490634
0.985743699238758	-27.9117233038578
1.00778759821608	-19.6002500879219
1.0298314971934	-11.4276075007111
1.05261382822949	-3.2162705836497
1.07539615926559	4.67508313847767
1.09817849030168	12.1756566043421
1.12162798063611	19.4250720578956
1.14574463026889	26.3278379422118
1.16986127990167	32.6264576799525
1.19753637390641	39.0702268017755
1.22876991228313	45.303756260873
1.26000345065984	50.425015464094
1.29123698903655	54.4481224529432
1.33215001049208	58.1191690280936
1.37306303194762	60.0950036477143
1.41397605340315	60.5380179589058
1.45799784874689	59.5156277118356
1.50512841797886	56.971154008631
1.55225898721082	53.2235832263651
1.59938955644278	48.5633363160007
1.64705589005148	43.1950342823636
1.684256155132	38.7070148667839
1.72145642021253	34.070981136739
1.75187825173121	30.2329756150034
1.7823000832499	26.3993723428607
1.81272191476859	22.6075735744697
1.85077497090912	17.9720149035585
1.89645925167148	12.6318280347386
1.94214353243384	7.60180992954728
1.98782781319619	2.93135740733014
2.04609190569006	-2.4539718406916
2.10435599818393	-7.16941172145882
2.15727537971517	-10.8677693616261
2.20485005028377	-13.7280767424874
2.25242472085238	-16.1661680767851
2.29999939142098	-18.2045044129402
2.35940574975002	-20.2284901958252
2.41881210807907	-21.7257245616247
2.47821846640811	-22.7543110955477
2.54384645975906	-23.4156630187626
2.61569608813191	-23.6546481125837
2.68754571650477	-23.4768141176829
2.75939534487762	-22.9667205838716
2.84171345513844	-22.0702727748838
2.92403156539926	-20.9333233368502
3.00634967566007	-19.6371000443887
3.09747557213473	-18.0960275885323
3.19740925482324	-16.3581335184884
3.29734293751174	-14.6372417068204
3.39727662020024	-12.9822702528443
3.54717714423299	-10.690819968748
3.6471108269215	-9.31543880585593
3.77878814790544	-7.70188914482787
3.86049862754513	-6.81371318956859
3.98306434700467	-5.6369464132016
4.06511803657399	-4.94730959606295
4.18819857092798	-4.04791921950025
4.2702522604973	-3.53042168392029
4.39626308740855	-2.84912998231759
4.48027030534938	-2.46290434796046
4.60628113226063	-1.97195392279993
4.69028835020146	-1.69626333841166
4.8162991771127	-1.34877232095396
4.90030639505354	-1.15519555613979
5.01921871621318	-0.925211184576985
5.0890289226508	-0.811008070577344
5.19374423230724	-0.664338905335765
5.26965326346802	-0.574115655923504
5.3835168102092	-0.460283952253044
5.46331637668859	-0.39368826924929
5.5888515293856	-0.307182644525895
5.67254163118361	-0.259963346158466
5.80420994280782	-0.199461476493939
5.89403320353302	-0.166219332246188
6.01363539923728	-0.130142414980099
6.08832596457895	-0.111580479669901
6.20036181259144	-0.0884483666030303
6.27505237793311	-0.075683252531983
6.38018661230374	-0.0606965320113478
6.44107395036167	-0.0533786838514065
6.53240495744856	-0.0439823412545248
6.59329229550649	-0.0386329283362387
6.68785988750295	-0.0315553734134429
6.75090494883392	-0.0275555652826095
6.85709464200385	-0.0219062281781772
6.9317618045083	-0.0186267871000096
7.04376254826497	-0.0145857082332101
7.11842971076941	-0.0123805991845603
7.23043045452608	-0.00966922418362495
7.30509761703053	-0.00819300293411774
7.42661434507449	-0.0062474265270696
7.50762549710379	-0.00520911313788257
7.63307692580203	-0.00392497147025908
7.72195747913992	-0.00320808661187215
7.84744296015844	-0.00240932237734931
7.92065281551973	-0.00203694593747849
8.03046759856167	-0.00158162088033768
8.10367745392296	-0.00133509354806133
8.2134922369649	-0.00103421321747623
8.28670209232619	-0.000871614497544091
8.39651687536813	-0.0006735249456562
8.46238142893735	-0.000576602623987746
8.55016030660306	-0.000468340991890359
8.60867955838021	-0.000407477681132107
8.69671891734612	-0.000330188105633709
8.75575913172366	-0.000286577142593327
8.84431945328996	-0.000231499865942923
8.90948361505473	-0.00019770796168754
9.00722985770188	-0.000155849874527862
9.07239401946664	-0.000132881566094758
9.17047143517608	-0.000104394828677529
9.23585637898237	-8.8802495362363e-05
9.33851849970735	-6.87779433279202e-05
9.41307285354474	-5.70591258364694e-05
9.52490438430081	-4.30293920261992e-05
9.5994587381382	-3.56005852526264e-05
9.71129026889428	-2.67338192465752e-05
9.79877231201619	-2.132772045515e-05
9.91409042445282	-1.57936006205737e-05
10	-1.26013202307229e-05

==> x1.txt <==
x	y	z	c
0	0	-8.41944674413805e-16	-8.41944674413805e-16
0	5.01161201047592e-08	-1.84029900459989e-09	-1.84029900459989e-09
0	5.6006894751912e-07	2.44357289207141e-07	2.44357289207141e-07
0	1.95653428203476e-06	3.02947547101569e-06	3.02947547101569e-06
0	4.43494867521127e-06	1.36327757619017e-05	1.36327757619017e-05
0	8.54249936713555e-06	4.20210464163728e-05	4.20210464163728e-05
0	1.52585833386781e-05	0.000108388561214104	0.000108388561214104
0	2.62087652904814e-05	0.000255244822049096	0.000255244822049096
0	4.60452401320575e-05	0.000612889672041503	0.000612889672041503
0	7.50721794258898e-05	0.00130022787168676	0.00130022787168676
0	0.00011888579436359	0.00262724852469994	0.00262724852469994
0	0.000179663227568582	0.00493031888074762	0.00493031888074762
0	0.000263418780059805	0.00881788027569609	0.00881788027569609
0	0.000382760075055386	0.0155183685294797	0.0155183685294797
0	0.00054553649525025	0.0264308482082339	0.0264308482082339
0	0.000803123561620164	0.0469536320571459	0.0469536320571459
0	0.00118996180788302	0.0832311704295557	0.0832311704295557
0	0.00177739711320617	0.146276832965802	0.146276832965802
0	0.0026039710516392	0.242675471077776	0.242675471077776
0	0.00406106642751772	0.412862300406464	0.412862300406464
0	0.00655631342912451	0.661676332309892	0.661676332309892
0	0.00963196201420975	0.875220127836572	0.875220127836572
0	0.012946588154356	1.01295234640669	1.01295234640669
0	0.0169240095390751	1.09595891275171	1.09595891275171
0	0.0214914109101993	1.12788248750075	1.12788248750075
0	0.0269601520275361	1.12122655877793	1.12122655877793
0	0.0335416205048216	1.08074843129264	1.08074843129264
0	0.041531252200231	0.98849523506682	0.98849523506682
0	0.051657845143896	0.749842952281062	0.749842952281062
0	0.0633630049024497	0.184429988775671	0.184429988775671
0	0.0761201491170782	-0.887876595447874	-0.887876595447874
0	0.0940066378767666	-3.08533608396112	-3.08533608396112
0	0.115477004069748	-5.94204988268083	-5.94204988268083
0	0.138991779820139	-7.63906345903236	-7.63906345903236
0	0.164287407074957	-6.10236699884076	-6.10236699884076
0	0.194543352440107	0.874910011101061	0.874910011101061
0	0.23530426123726	15.8245561994092	15.8245561994092
0	0.28298553153832	31.6360805853288	31.6360805853288
0	0.342637299863988	34.9484353438469	34.9484353438469
0	0.397795555371993	18.9505517026178	18.9505517026178
0	0.450108923728981	-6.54231124289021	-6.54231124289021
0	0.509315441276175	-36.250106566584	-36.250106566584
0	0.583868876114277	-60.5644982709073	-60.5644982709073
0	0.686808117395441	-59.4620122305758	-59.4620122305758
0	0.796452851178308	-27.466133636489	-27.466133636489
0	0.885096774275511	3.64886489254691	3.64886489254691
0	0.985743699238758	31.0731267650721	31.0731267650721
0	1.09817849030168	46.1632182530342	46.1632182530342
0	1.22876991228313	46.2862437914491	46.2862437914491
0	1.41397605340315	30.4668453852845	30.4668453852845
0	1.64705589005148	7.66604826166617	7.66604826166617
0	1.81272191476859	-3.90915587367222	-3.90915587367222
0	2.04609190569006	-12.7763196978313	-12.7763196978313
0	2.29999939142098	-15.2093469763834	-15.2093469763834
0	2.61569608813191	-13.0207801197641	-13.0207801197641
0	3.00634967566007	-8.44494761338714	-8.44494761338714
0	3.49721030288874	-4.07778121710863	-4.07778121710863
0	3.94220910718482	-1.90518995579463	-1.90518995579463
0	4.35425947843813	-0.890248657589593	-0.890248657589593
0	4.77429556814229	-0.393300653736571	-0.393300653736571
0	5.15883912908842	-0.180801235137564	-0.180801235137564
0	5.5470064784866	-0.0805196056348024	-0.0805196056348024
0	5.97629011656645	-0.032093358941514	-0.032093358941514
0	6.34974294327477	-0.0141388966354214	-0.0141388966354214
0	6.65633735683746	-0.00711863230353119	-0.00711863230353119
0	7.00642896701274	-0.0032043814184844	-0.0032043814184844
0	7.38610876905983	-0.00132473368151261	-0.00132473368151261
0	7.8108380324778	-0.000482747684020781	-0.000482747684020781
0	8.17688730928425	-0.000198133720866682	-0.000198133720866682
0	8.52090068071449	-8.40150115825899e-05	-8.40150115825899e-05
0	8.81479934610119	-3.96414233140758e-05	-3.96414233140758e-05
0	9.13777896327293	-1.69700175760361e-05	-1.69700175760361e-05
0	9.48762720738212	-6.54320059246251e-06	-6.54320059246251e-06
0	9.87830187901498	-2.13897643196868e-06	-2.13897643196868e-06
0.0714285714285714	0	0.0553647755782129	0.0553647755782129
0.0714285714285714	5.01161201047592e-08	0.0553722519092593	0.0553722519092593
0.0714285714285714	5.6006894751912e-07	0.0554483245586721	0.0554483245586721
0.0714285714285714	1.95653428203476e-06	0.0556566229762045	0.0556566229762045
0.0714285714285714	4.43494867521127e-06	0.0560262321850639	0.0560262321850639
0.0714285714285714	8.54249936713555e-06	0.0566385877553152	0.0566385877553152
0.0714285714285714	1.52585833386781e-05	0.0576392615462676	0.0576392615462676
0.0714285714285714	2.62087652904814e-05	0.059269295021176	0.059269295021176
0.0714285714285714	4.60452401320575e-05	0.0622173343914167	0.0622173343914167
0.0714285714285714	7.50721794258898e-05	0.0665199310497429	0.0665199310497429
0.0714285714285714	0.00011888579436359	0.0729885294622831	0.0729885294622831
0.0714285714285714	0.000179663227568582	0.0819127186622887	0.0819127186622887
0.0714285714285714	0.000263418780059805	0.0941368561112286	0.0941368561112286
0.0714285714285714	0.000382760075055386	0.111469185205166	0.111469185205166
0.0714285714285714	0.00054553649525025	0.135064697807776	0.135064697807776
0.0714285714285714	0.000803123561620164	0.172473088360477	0.172473088360477
0.0714285714285714	0.00118996180788302	0.22883806989526	0.22883806989526
0.0714285714285714	0.00177739711320617	0.314042958210367	0.314042958210367
0.0714285714285714	0.0026039710516392	0.430432138404639	0.430432138404639
0.0714285714285714	0.00406106642751772	0.617614591420455	0.617614591420455
0.0714285714285714	0.00655631342912451	0.872069437139957	0.872069437139957
0.0714285714285714	0.00963196201420975	1.08080260423878	1.08080260423878
0.0714285714285714	0.012946588154356	1.21124851739481	1.21124851739481
0.0714285714285714	0.0169240095390751	1.28625626434145	1.28625626434145
0.0714285714285714	0.0214914109101993	1.31040451530573	1.31040451530573
0.0714285714285714	0.0269601520275361	1.29549124000786	1.29549124000786
0.0714285714285714	0.0335416205048216	1.24362084114917	1.24362084114917
0.0714285714285714	0.041531252200231	1.12808601271287	1.12808601271287
0.0714285714285714	0.051657845143896	0.829898610869579	0.829898610869579
0.0714285714285714	0.0633630049024497	0.135683158802435	0.135683158802435
0.0714285714285714	0.0761201491170782	-1.15431187707372	-1.15431187707372
0.0714285714285714	0.0940066378767666	-3.74330638399791	-3.74330638399791
0.0714285714285714	0.115477004069748	-7.02794643312645	-7.02794643312645
0.0714285714285714	0.138991779820139	-8.86570328882871	-8.86570328882871
0.0714285714285714	0.164287407074957	-6.88231482067095	-6.88231482067095
0.0714285714285714	0.194543352440107	1.4242023664873	1.4242023664873
0.0714285714285714	0.23530426123726	18.8513983639631	18.8513983639631
0.0714285714285714	0.28298553153832	36.9517838707166	36.9517838707166
0.0714285714285714	0.342637299863988	40.2064874431821	40.2064874431821
0.0714285714285714	0.397795555371993	21.1368745839551	21.1368745839551
0.0714285714285714	0.450108923728981	-8.71988603531143	-8.71988603531143
0.0714285714285714	0.509315441276175	-43.2290858866617	-43.2290858866617
0.0714285714285714	0.583868876114277	-71.1835801128992	-71.1835801128992
0.0714285714285714	0.686808117395441	-69.3289423594859	-69.3289423594859
0.0714285714285714	0.796452851178308	-31.6556847913617	-31.6556847913617
0.0714285714285714	0.885096774275511	4.75244102452396	4.75244102452396
0.0714285714285714	0.985743699238758	36.7820934164524	36.7820934164524
0.0714285714285714	1.09817849030168	54.3939171209346	54.3939171209346
0.0714285714285714	1.22876991228313	54.526817036201	54.526817036201
0.0714285714285714	1.41397605340315	35.9863734528765	35.9863734528765
0.0714285714285714	1.64705589005148	9.16198721304277	9.16198721304277
0.0714285714285714	1.81272191476859	-4.51943074912465	-4.51943074912465
0.0714285714285714	2.04609190569006	-15.0583062943542	-15.0583062943542
0.0714285714285714	2.29999939142098	-18.0040913440938	-18.0040913440938
0.0714285714285714	2.61569608813191	-15.4675529356116	-15.4675529356116
0.0714285714285714	3.00634967566007	-10.0666845450097	-10.0666845450097
0.0714285714285714	3.49721030288874	-4.87840600097634	-4.87840600097634
0.0714285714285714	3.94220910718482	-2.28565132924988	-2.28565132924988
0.0714285714285714	4.35425947843813	-1.07051941568289	-1.07051941568289
0.0714285714285714	4.77429556814229	-0.473976485459375	-0.473976485459375
0.0714285714285714	5.15883912908842	-0.218296896660846	-0.218296896660846
0.0714285714285714	5.5470064784866	-0.0973950483303428	-0.0973950483303428
0.0714285714285714	5.97629011656645	-0.0388955150159654	-0.0388955150159654
0.0714285714285714	6.34974294327477	-0.0171643251369639	-0.0171643251369639
0.0714285714285714	6.65633735683746	-0.008653914394641	-0.008653914394641
0.0714285714285714	7.00642896701274	-0.00390189292698565	-0.00390189292698565
0.0714285714285714	7.38610876905983	-0.00161612405276733	-0.00161612405276733
0.0714285714285714	7.8108380324778	-0.000590244946120854	-0.000590244946120854
0.0714285714285714	8.17688730928425	-0.000242778491891678	-0.000242778491891678
0.0714285714285714	8.52090068071449	-0.000103196044143169	-0.000103196044143169
0.0714285714285714	8.81479934610119	-4.88117217142104e-05	-4.88117217142104e-05
0.0714285714285714	9.13777896327293	-2.09644539977566e-05	-2.09644539977566e-05
0.0714285714285714	9.48762720738212	-8.120824390871e-06	-8.120824390871e-06
0.0714285714285714	9.87830187901498	-2.67411273029323e-06	-2.67411273029323e-06
0.142857142857143	0	0.408906020490111	0.408906020490111
0.142857142857143	5.01161201047592e-08	0.408919301398701	0.408919301398701
0.142857142857143	5.6006894751912e-07	0.409054429566579	0.409054429566579
0.142857142857143	1.95653428203476e-06	0.409424367378376	0.409424367378376
0.142857142857143	4.43494867521127e-06	0.410080564002611	0.410080564002611
0.142857142857143	8.54249936713555e-06	0.411167083523503	0.411167083523503
0.142857142857143	1.52585833386781e-05	0.412940881119026	0.412940881119026
0.142857142857143	2.62087652904814e-05	0.415825712142279	0.415825712142279
0.142857142857143	4.60452401320575e-05	0.421028830105865	0.421028830105865
0.142857142857143	7.50721794258898e-05	0.428589823257822	0.428589823257822
0.142857142857143	0.00011888579436359	0.439884372687047	0.439884372687047
0.142857142857143	0.000179663227568582	0.455318669083631	0.455318669083631
0.142857142857143	0.000263418780059805	0.476149274893674	0.476149274893674
0.142857142857143	0.000382760075055386	0.504967280520282	0.504967280520282
0.142857142857143	0.00054553649525025	0.542687722864165	0.542687722864165
0.142857142857143	0.000803123561620164	0.598851663992838	0.598851663992838
0.142857142857143	0.00118996180788302	0.675886215831255	0.675886215831255
0.142857142857143	0.00177739711320617	0.778652950859874	0.778652950859874
0.142857142857143	0.0026039710516392	0.900092368765617	0.900092368765617
0.142857142857143	0.00406106642751772	1.06579658977573	1.06579658977573
0.142857142857143	0.00655631342912451	1.25548237637789	1.25548237637789
0.142857142857143	0.00963196201420975	1.39039062516448	1.39039062516448
0.142857142857143	0.012946588154356	1.46376593456667	1.46376593456667
0.142857142857143	0.0169240095390751	1.4950263792655	1.4950263792655
0.142857142857143	0.0214914109101993	1.48963385773939	1.48963385773939
0.142857142857143	0.0269601520275361	1.45364286659687	1.45364286659687
0.142857142857143	0.0335416205048216	1.37989817307871	1.37989817307871
0.142857142857143	0.041531252200231	1.2216886089272	1.2216886089272
0.142857142857143	0.051657845143896	0.818360233661073	0.818360233661073
0.142857142857143	0.0633630049024497	-0.0823804609052174	-0.0823804609052174
0.142857142857143	0.0761201491170782	-1.68008115936231	-1.68008115936231
0.142857142857143	0.0940066378767666	-4.73429607079866	-4.73429607079866
0.142857142857143	0.115477004069748	-8.38392838798772	-8.38392838798772
0.142857142857143	0.138991779820139	-10.1063901447624	-10.1063901447624
0.142857142857143	0.164287407074957	-7.29224114600155	-7.29224114600155
0.142857142857143	0.194543352440107	2.74594349799431	2.74594349799431
0.142857142857143	0.23530426123726	22.8235438073702	22.8235438073702
0.142857142857143	0.28298553153832	42.8287951100755	42.8287951100755
0.142857142857143	0.342637299863988	45.1335556085623	45.1335556085623
0.142857142857143	0.397795555371993	22.3281895962212	22.3281895962212
0.142857142857143	0.450108923728981	-12.1207772048605	-12.1207772048605
0.142857142857143	0.509315441276175	-51.2359382036021	-51.2359382036021
0.142857142857143	0.583868876114277	-82.206052896929	-82.206052896929
0.142857142857143	0.686808117395441	-78.7615007960606	-78.7615007960606
0.142857142857143	0.796452851178308	-35.060980514342	-35.060980514342
0.142857142857143	0.885096774275511	6.5493340548585	6.5493340548585
0.142857142857143	0.985743699238758	42.8994917417476	42.8994917417476
0.142857142857143	1.09817849030168	62.7153151438625	62.7153151438625
0.142857142857143	1.22876991228313	62.6328795145559	62.6328795145559
0.142857142857143	1.41397605340315	41.2945323227632	41.2945323227632
0.142857142857143	1.64705589005148	10.5134593462844	10.5134593462844
0.142857142857143	1.81272191476859	-5.21556252143843	-5.21556252143843
0.142857142857143	2.04609190569006	-17.3668549572886	-17.3668549572886
0.142857142857143	2.29999939142098	-20.7926204497087	-20.7926204497087
0.142857142857143	2.61569608813191	-17.8969564082011	-17.8969564082011
0.142857142857143	3.00634967566007	-11.6747040612428	-11.6747040612428
0.142857142857143	3.49721030288874	-5.67253688734002	-5.67253688734002
0.142857142857143	3.94220910718482	-2.66336188377291	-2.66336188377291
0.142857142857143	4.35425947843813	-1.24966129723202	-1.24966129723202
0.142857142857143	4.77429556814229	-0.554230037036436	-0.554230037036436
0.142857142857143	5.15883912908842	-0.255631443423604	-0.255631443423604
0.142857142857143	5.5470064784866	-0.114213850274599	-0.114213850274599
0.142857142857143	5.97629011656645	-0.0456819187907135	-0.0456819187907135
0.142857142857143	6.34974294327477	-0.0201854680822895	-0.0201854680822895
0.142857142857143	6.65633735683746	-0.0101881499784748	-0.0101881499784748
0.142857142857143	7.00642896701274	-0.00459954310171664	-0.00459954310171664
0.142857142857143	7.38610876905983	-0.0019078657219411	-0.0019078657219411
0.142857142857143	7.8108380324778	-0.000698000177749728	-0.000698000177749728
0.142857142857143	8.17688730928425	-0.000287578721890337	-0.000287578721890337
0.142857142857143	8.52090068071449	-0.00012246702466108	-0.00012246702466108
0.142857142857143	8.81479934610119	-5.80362824954545e-05	-5.80362824954545e-05
0.142857142857143	9.13777896327293	-2.49888877813241e-05	-2.49888877813241e-05
0.142857142857143	9.48762720738212	-9.7137799507309e-06	-9.7137799507309e-06
0.142857142857143	9.87830187901498	-3.21621522504684e-06	-3.21621522504684e-06
0.214285714285714	0	1.21208268203851	1.21208268203851
0.214285714285714	5.01161201047592e-08	1.21209531251797	1.21209531251797
0.214285714285714	5.6006894751912e-07	1.21222381716957	1.21222381716957
0.214285714285714	1.95653428203476e-06	1.21257556927597	1.21257556927597
0.214285714285714	4.43494867521127e-06	1.21319931836967	1.21319931836967
0.214285714285714	8.54249936713555e-06	1.21423157836794	1.21423157836794
0.214285714285714	1.52585833386781e-05	1.2159153650248	1.2159153650248
0.214285714285714	2.62087652904814e-05	1.2186500184066	1.2186500184066
0.214285714285714	4.60452401320575e-05	1.22357040897086	1.22357040897086
0.214285714285714	7.50721794258898e-05	1.2306933214929	1.2306933214929
0.214285714285714	0.00011888579436359	1.2412733024031	1.2412733024031
0.214285714285714	0.000179663227568582	1.25561431817661	1.25561431817661
0.214285714285714	0.000263418780059805	1.27475472248647	1.27475472248647
0.214285714285714	0.000382760075055386	1.300824699632	1.300824699632
0.214285714285714	0.00054553649525025	1.33421413725371	1.33421413725371
0.214285714285714	0.000803123561620164	1.38229744529519	1.38229744529519
0.214285714285714	0.00118996180788302	1.44471588230358	1.44471588230358
0.214285714285714	0.00177739711320617	1.52067836994222	1.52067836994222
0.214285714285714	0.0026039710516392	1.59822948064475	1.59822948064475
0.214285714285714	0.00406106642751772	1.68056974000459	1.68056974000459
0.214285714285714	0.00655631342912451	1.73896941182546	1.73896941182546
0.214285714285714	0.00963196201420975	1.75187566320198	1.75187566320198
0.214285714285714	0.012946588154356	1.73746255581616	1.73746255581616
0.214285714285714	0.0169240095390751	1.70410210010174	1.70410210010174
0.214285714285714	0.0214914109101993	1.65683182404587	1.65683182404587
0.214285714285714	0.0269601520275361	1.59173585118736	1.59173585118736
0.214285714285714	0.0335416205048216	1.48609906361285	1.48609906361285
0.214285714285714	0.041531252200231	1.26273653918202	1.26273653918202
0.214285714285714	0.051657845143896	0.704045659482512	0.704045659482512
0.214285714285714	0.0633630049024497	-0.482455512215375	-0.482455512215375
0.214285714285714	0.0761201491170782	-2.47279566646235	-2.47279566646235
0.214285714285714	0.0940066378767666	-6.05032105522154	-6.05032105522154
0.214285714285714	0.115477004069748	-9.98213251243602	-9.98213251243602
0.214285714285714	0.138991779820139	-11.3234818616189	-11.3234818616189
0.214285714285714	0.164287407074957	-7.30267138001768	-7.30267138001768
0.214285714285714	0.194543352440107	4.84247768709095	4.84247768709095
0.214285714285714	0.23530426123726	27.7032102597079	27.7032102597079
0.214285714285714	0.28298553153832	49.2076048570398	49.2076048570398
0.214285714285714	0.342637299863988	49.6879617233042	49.6879617233042
0.214285714285714	0.397795555371993	22.5203614901839	22.5203614901839
0.214285714285714	0.450108923728981	-16.7169146728393	-16.7169146728393
0.214285714285714	0.509315441276175	-60.2227110306123	-60.2227110306123
0.214285714285714	0.583868876114277	-93.5842231062444	-93.5842231062444
0.214285714285714	0.686808117395441	-87.7358316660326	-87.7358316660326
0.214285714285714	0.796452851178308	-37.6823679599257	-37.6823679599257
0.214285714285714	0.885096774275511	9.02947860718981	9.02947860718981
0.214285714285714	0.985743699238758	49.4125987335627	49.4125987335627
0.214285714285714	1.09817849030168	71.1160229052044	71.1160229052044
0.214285714285714	1.22876991228313	70.5946985677769	70.5946985677769
0.214285714285714	1.41397605340315	46.3821842697445	46.3821842697445
0.214285714285714	1.64705589005148	11.7129427066748	11.7129427066748
0.214285714285714	1.81272191476859	-6.00255769751361	-6.00255769751361
0.214285714285714	2.04609190569006	-19.7030908699323	-19.7030908699323
0.214285714285714	2.29999939142098	-23.5730319168065	-23.5730319168065
0.214285714285714	2.61569608813191	-20.3055188553141	-20.3055188553141
0.214285714285714	3.00634967566007	-13.26570340192	-13.26570340192
0.214285714285714	3.49721030288874	-6.45808216154863	-6.45808216154863
0.214285714285714	3.94220910718482	-3.03716978022865	-3.03716978022865
0.214285714285714	4.35425947843813	-1.42706945082234	-1.42706945082234
0.214285714285714	4.77429556814229	-0.633766749948581	-0.633766749948581
0.214285714285714	5.15883912908842	-0.29265872477824	-0.29265872477824
0.214285714285714	5.5470064784866	-0.130906298437792	-0.130906298437792
0.214285714285714	5.97629011656645	-0.0524227993213367	-0.0524227993213367
0.214285714285714	6.34974294327477	-0.0231884597968833	-0.0231884597968833
0.214285714285714	6.65633735683746	-0.0117140443781652	-0.0117140443781652
0.214285714285714	7.00642896701274	-0.00529388092593482	-0.00529388092593482
0.214285714285714	7.38610876905983	-0.0021984528559293	-0.0021984528559293
0.214285714285714	7.8108380324778	-0.000805430230642053	-0.000805430230642053
0.214285714285714	8.17688730928425	-0.00033228143030961	-0.00033228143030961
0.214285714285714	8.52090068071449	-0.000141714198710006	-0.000141714198710006
0.214285714285714	8.81479934610119	-6.72583058294141e-05	-6.72583058294141e-05
0.214285714285714	9.13777896327293	-2.90172063185763e-05	-2.90172063185763e-05
0.214285714285714	9.48762720738212	-1.13110179538618e-05	-1.13110179538618e-05
0.214285714285714	9.87830187901498	-3.76116204629246e-06	-3.76116204629246e-06
0.285714285714286	0	2.38957009583934	2.38957009583934
0.285714285714286	5.01161201047592e-08	2.38957374820556	2.38957374820556
0.285714285714286	5.6006894751912e-07	2.38961090118305	2.38961090118305
0.285714285714286	1.95653428203476e-06	2.38971253542172	2.38971253542172
0.285714285714286	4.43494867521127e-06	2.38989253062521	2.38989253062521
0.285714285714286	8.54249936713555e-06	2.39018976530892	2.39018976530892
0.285714285714286	1.52585833386781e-05	2.390672875851	2.390672875851
0.285714285714286	2.62087652904814e-05	2.39145291533784	2.39145291533784
0.285714285714286	4.60452401320575e-05	2.39284202865221	2.39284202865221
0.285714285714286	7.50721794258898e-05	2.39481981021967	2.39481981021967
0.285714285714286	0.00011888579436359	2.39768386554768	2.39768386554768
0.285714285714286	0.000179663227568582	2.40142192986055	2.40142192986055
0.285714285714286	0.000263418780059805	2.40614292423335	2.40614292423335
0.285714285714286	0.000382760075055386	2.41205345478057	2.41205345478057
0.285714285714286	0.00054553649525025	2.41867935098368	2.41867935098368
0.285714285714286	0.000803123561620164	2.42612674550907	2.42612674550907
0.285714285714286	0.00118996180788302	2.43134986784925	2.43134986784925
0.285714285714286	0.00177739711320617	2.42853937382546	2.42853937382546
0.285714285714286	0.0026039710516392	2.40932911101783	2.40932911101783
0.285714285714286	0.00406106642751772	2.35222399807775	2.35222399807775
0.285714285714286	0.00655631342912451	2.236389000221	2.236389000221
0.285714285714286	0.00963196201420975	2.10730449842721	2.10730449842721
0.285714285714286	0.012946588154356	1.99614143137446	1.99614143137446
0.285714285714286	0.0169240095390751	1.89354545590529	1.89354545590529
0.285714285714286	0.0214914109101993	1.80206695169486	1.80206695169486
0.285714285714286	0.0269601520275361	1.70437783883931	1.70437783883931
0.285714285714286	0.0335416205048216	1.55600015175707	1.55600015175707
0.285714285714286	0.041531252200231	1.2395362314255	1.2395362314255
0.285714285714286	0.051657845143896	0.467495829116867	0.467495829116867
0.285714285714286	0.0633630049024497	-1.08791162780729	-1.08791162780729
0.285714285714286	0.0761201491170782	-3.55085370218026	-3.55085370218026
0.285714285714286	0.0940066378767666	-7.68994668747823	-7.68994668747823
0.285714285714286	0.115477004069748	-11.7918583663097	-11.7918583663097
0.285714285714286	0.138991779820139	-12.4654168582107	-12.4654168582107
0.285714285714286	0.164287407074957	-6.86172003554696	-6.86172003554696
0.285714285714286	0.194543352440107	7.74132184355809	7.74132184355809
0.285714285714286	0.23530426123726	33.4700960257777	33.4700960257777
0.285714285714286	0.28298553153832	56.0290077270192	56.0290077270192
0.285714285714286	0.342637299863988	53.8092975588326	53.8092975588326
0.285714285714286	0.397795555371993	21.6831408830528	21.6831408830528
0.285714285714286	0.450108923728981	-22.5041936976219	-22.5041936976219
0.285714285714286	0.509315441276175	-70.1563623464184	-70.1563623464184
0.285714285714286	0.583868876114277	-105.271584788132	-105.271584788132
0.285714285714286	0.686808117395441	-96.2168811510855	-96.2168811510855
0.285714285714286	0.796452851178308	-39.5072539014332	-39.5072539014332
0.285714285714286	0.885096774275511	12.1920439464001	12.1920439464001
0.285714285714286	0.985743699238758	56.3126028959142	56.3126028959142
0.285714285714286	1.09817849030168	79.5842363927412	79.5842363927412
0.285714285714286	1.22876991228313	78.4000928287555	78.4000928287555
0.285714285714286	1.41397605340315	51.2381071579608	51.2381071579608
0.285714285714286	1.64705589005148	12.7522895176115	12.7522895176115
0.285714285714286	1.81272191476859	-6.88542612200416	-6.88542612200416
0.285714285714286	2.04609190569006	-22.0678255145133	-22.0678255145133
0.285714285714286	2.29999939142098	-26.3431488096538	-26.3431488096538
0.285714285714286	2.61569608813191	-22.6896887609044	-22.6896887609044
0.285714285714286	3.00634967566007	-14.8364607379255	-14.8364607379255
0.285714285714286	3.49721030288874	-7.23306409100243	-7.23306409100243
0.285714285714286	3.94220910718482	-3.40600505534962	-3.40600505534962
0.285714285714286	4.35425947843813	-1.60218868043569	-1.60218868043569
0.285714285714286	4.77429556814229	-0.712318803415193	-0.712318803415193
0.285714285714286	5.15883912908842	-0.329246792385509	-0.329246792385509
0.285714285714286	5.5470064784866	-0.147409837123754	-0.147409837123754
0.285714285714286	5.97629011656645	-0.0590915987718992	-0.0590915987718992
0.285714285714286	6.34974294327477	-0.0261609866886277	-0.0261609866886277
0.285714285714286	6.65633735683746	-0.0132251415089219	-0.0132251415089219
0.285714285714286	7.00642896701274	-0.00598186353823644	-0.00598186353823644
0.285714285714286	7.38610876905983	-0.00248656291966757	-0.00248656291966757
0.285714285714286	7.8108380324778	-0.000912025064048459	-0.000912025064048459
0.285714285714286	8.17688730928425	-0.000376666133852341	-0.000376666133852341
0.285714285714286	8.52090068071449	-0.00016083878643985	-0.00016083878643985
0.285714285714286	8.81479934610119	-7.64286341688295e-05	-7.64286341688295e-05
0.285714285714286	9.13777896327293	-3.30268989810017e-05	-3.30268989810017e-05
0.285714285714286	9.48762720738212	-1.29030593093813e-05	-1.29030593093813e-05
0.285714285714286	9.87830187901498	-4.30543832559245e-06	-4.30543832559245e-06
0.357142857142857	0	3.65647035074349	3.65647035074349
0.357142857142857	5.01161201047592e-08	3.65645963105022	3.65645963105022
0.357142857142857	5.6006894751912e-07	3.65635055613157	3.65635055613157
0.357142857142857	1.95653428203476e-06	3.65605188660239	3.65605188660239
0.357142857142857	4.43494867521127e-06	3.65552189958056	3.65552189958056
0.357142857142857	8.54249936713555e-06	3.65464377524075	3.65464377524075
0.357142857142857	1.52585833386781e-05	3.6532086349198	3.6532086349198
0.357142857142857	2.62087652904814e-05	3.65087044294158	3.65087044294158
0.357142857142857	4.60452401320575e-05	3.64664022725831	3.64664022725831
0.357142857142857	7.50721794258898e-05	3.64046292614716	3.64046292614716
0.357142857142857	0.00011888579436359	3.63116810379113	3.63116810379113
0.357142857142857	0.000179663227568582	3.61833393189976	3.61833393189976
0.357142857142857	0.000263418780059805	3.60076347221557	3.60076347221557
0.357142857142857	0.000382760075055386	3.57596650801482	3.57596650801482
0.357142857142857	0.00054553649525025	3.54261097469798	3.54261097469798
0.357142857142857	0.000803123561620164	3.49096151812593	3.49096151812593
0.357142857142857	0.00118996180788302	3.41606747127423	3.41606747127423
0.357142857142857	0.00177739711320617	3.30847337966237	3.30847337966237
0.357142857142857	0.0026039710516392	3.16913038330923	3.16913038330923
0.357142857142857	0.00406106642751772	2.95458219804579	2.95458219804579
0.357142857142857	0.00655631342912451	2.66353957718845	2.66353957718845
0.357142857142857	0.00963196201420975	2.40379382948998	2.40379382948998
0.357142857142857	0.012946588154356	2.20758743535582	2.20758743535582
0.357142857142857	0.0169240095390751	2.04578674926386	2.04578674926386
0.357142857142857	0.0214914109101993	1.91626508695289	1.91626508695289
0.357142857142857	0.0269601520275361	1.78535520604134	1.78535520604134
0.357142857142857	0.0335416205048216	1.5804719889915	1.5804719889915
0.357142857142857	0.041531252200231	1.13502746109123	1.13502746109123
0.357142857142857	0.051657845143896	0.0814757902302019	0.0814757902302019
0.357142857142857	0.0633630049024497	-1.93103163379542	-1.93103163379542
0.357142857142857	0.0761201491170782	-4.94058689854287	-4.94058689854287
0.357142857142857	0.0940066378767666	-9.65515285257903	-9.65515285257903
0.357142857142857	0.115477004069748	-13.7779597928282	-13.7779597928282
0.357142857142857	0.138991779820139	-13.4679333510662	-13.4679333510662
0.357142857142857	0.164287407074957	-5.89916053041537	-5.89916053041537
0.357142857142857	0.194543352440107	11.4892382299809	11.4892382299809
0.357142857142857	0.23530426123726	40.1159750578421	40.1159750578421
0.357142857142857	0.28298553153832	63.2319973059343	63.2319973059343
0.357142857142857	0.342637299863988	57.420821788889	57.420821788889
0.357142857142857	0.397795555371993	19.7649138101731	19.7649138101731
0.357142857142857	0.450108923728981	-29.4973965079092	-29.4973965079092
0.357142857142857	0.509315441276175	-81.0148343101321	-81.0148343101321
0.357142857142857	0.583868876114277	-117.221146964926	-117.221146964926
0.357142857142857	0.686808117395441	-104.159078128957	-104.159078128957
0.357142857142857	0.796452851178308	-40.5115017467456	-40.5115017467456
0.357142857142857	0.885096774275511	16.0442913389971	16.0442913389971
0.357142857142857	0.985743699238758	63.593943564879	63.593943564879
0.357142857142857	1.09817849030168	88.1073990772954	88.1073990772954
0.357142857142857	1.22876991228313	86.0341105710108	86.0341105710108
0.357142857142857	1.41397605340315	55.8484697687804	55.8484697687804
0.357142857142857	1.64705589005148	13.6221694350415	13.6221694350415
0.357142857142857	1.81272191476859	-7.86959102249489	-7.86959102249489
0.357142857142857	2.04609190569006	-24.4617014640113	-24.4617014640113
0.357142857142857	2.29999939142098	-29.100441527918	-29.100441527918
0.357142857142857	2.61569608813191	-25.0456265023531	-25.0456265023531
0.357142857142857	3.00634967566007	-16.3836198632513	-16.3836198632513
0.357142857142857	3.49721030288874	-7.99547723266422	-7.99547723266422
0.357142857142857	3.94220910718482	-3.76880016879668	-3.76880016879668
0.357142857142857	4.35425947843813	-1.77447125722066	-1.77447125722066
0.357142857142857	4.77429556814229	-0.789624396614438	-0.789624396614438
0.357142857142857	5.15883912908842	-0.365267560123054	-0.365267560123054
0.357142857142857	5.5470064784866	-0.163664111336285	-0.163664111336285
0.357142857142857	5.97629011656645	-0.0656628459586239	-0.0656628459586239
0.357142857142857	6.34974294327477	-0.0290912935416218	-0.0290912935416218
0.357142857142857	6.65633735683746	-0.014715299764507	-0.014715299764507
0.357142857142857	7.00642896701274	-0.00666060759927885	-0.00666060759927885
0.357142857142857	7.38610876905983	-0.00277094788431898	-0.00277094788431898
0.357142857142857	7.8108380324778	-0.00101730550136179	-0.00101730550136179
0.357142857142857	8.17688730928425	-0.00042052647522611	-0.00042052647522611
0.357142857142857	8.52090068071449	-0.000179748699495351	-0.000179748699495351
0.357142857142857	8.81479934610119	-8.55016066695289e-05	-8.55016066695289e-05
0.357142857142857	9.13777896327293	-3.69971464184161e-05	-3.69971464184161e-05
0.357142857142857	9.48762720738212	-1.4481184135021e-05	-1.4481184135021e-05
0.357142857142857	9.87830187901498	-4.84583261290307e-06	-4.84583261290307e-06
0.428571428571429	0	4.63270881252305	4.63270881252305
0.428571428571429	5.01161201047592e-08	4.63268493508566	4.63268493508566
0.428571428571429	5.6006894751912e-07	4.63244199002991	4.63244199002991
0.428571428571429	1.95653428203476e-06	4.63177687222539	4.63177687222539
0.428571428571429	4.43494867521127e-06	4.63059704199584	4.63059704199584
0.428571428571429	8.54249936713555e-06	4.62864337763176	4.62864337763176
0.428571428571429	1.52585833386781e-05	4.62545359301965	4.62545359301965
0.428571428571429	2.62087652904814e-05	4.6202649627299	4.6202649627299
0.428571428571429	4.60452401320575e-05	4.61090374837339	4.61090374837339
0.428571428571429	7.50721794258898e-05	4.59729315385442	4.59729315385442
0.428571428571429	0.00011888579436359	4.57694426645159	4.57694426645159
0.428571428571429	0.000179663227568582	4.5490985489672	4.5490985489672
0.428571428571429	0.000263418780059805	4.51143482050322	4.51143482050322
0.428571428571429	0.000382760075055386	4.4591419552068	4.4591419552068
0.428571428571429	0.00054553649525025	4.39030021028904	4.39030021028904
0.428571428571429	0.000803123561620164	4.28683514070791	4.28683514070791
0.428571428571429	0.00118996180788302	4.14287954383478	4.14287954383478
0.428571428571429	0.00177739711320617	3.94698996300353	3.94698996300353
0.428571428571429	0.0026039710516392	3.70935453291081	3.70935453291081
0.428571428571429	0.00406106642751772	3.37135387672818	3.37135387672818
0.428571428571429	0.00655631342912451	2.95100700088986	2.95100700088986
0.428571428571429	0.00963196201420975	2.60032356781648	2.60032356781648
0.428571428571429	0.012946588154356	2.34755835815517	2.34755835815517
0.428571428571429	0.0169240095390751	2.14779150938091	2.14779150938091
0.428571428571429	0.0214914109101993	1.99206246606673	1.99206246606673
0.428571428571429	0.0269601520275361	1.82745004981592	1.82745004981592
0.428571428571429	0.0335416205048216	1.54655333655415	1.54655333655415
0.428571428571429	0.041531252200231	0.925529228505186	0.925529228505186
0.428571428571429	0.051657845143896	-0.490025913245709	-0.490025913245709
0.428571428571429	0.0633630049024497	-3.05319769803319	-3.05319769803319
0.428571428571429	0.0761201491170782	-6.6754222609446	-6.6754222609446
0.428571428571429	0.0940066378767666	-11.9494567398296	-11.9494567398296
0.428571428571429	0.115477004069748	-15.8986828519791	-15.8986828519791
0.428571428571429	0.138991779820139	-14.2525498160416	-14.2525498160416
0.428571428571429	0.164287407074957	-4.3260904572994	-4.3260904572994
0.428571428571429	0.194543352440107	16.1512060571917	16.1512060571917
0.428571428571429	0.23530426123726	47.6425898595935	47.6425898595935
0.428571428571429	0.28298553153832	70.751556101626	70.751556101626
0.428571428571429	0.342637299863988	60.4281272976234	60.4281272976234
0.428571428571429	0.397795555371993	16.6924215057992	16.6924215057992
0.428571428571429	0.450108923728981	-37.7296314943316	-37.7296314943316
0.428571428571429	0.509315441276175	-92.7858605746787	-92.7858605746787
0.428571428571429	0.583868876114277	-129.383896528568	-129.383896528568
0.428571428571429	0.686808117395441	-111.504876782531	-111.504876782531
0.428571428571429	0.796452851178308	-40.6584059350419	-40.6584059350419
0.428571428571429	0.885096774275511	20.6021613958799	20.6021613958799
0.428571428571429	0.985743699238758	71.2544054313805	71.2544054313805
0.428571428571429	1.09817849030168	96.6718291619635	96.6718291619635
0.428571428571429	1.22876991228313	93.4782903774452	93.4782903774452
0.428571428571429	1.41397605340315	60.195923847279	60.195923847279
0.428571428571429	1.64705589005148	14.3113656490268	14.3113656490268
0.428571428571429	1.81272191476859	-8.96133722416471	-8.96133722416471
0.428571428571429	2.04609190569006	-26.8853089513384	-26.8853089513384
0.428571428571429	2.29999939142098	-31.8419141772218	-31.8419141772218
0.428571428571429	2.61569608813191	-27.3689829263905	-27.3689829263905
0.428571428571429	3.00634967566007	-17.9034845613414	-17.9034845613414
0.428571428571429	3.49721030288874	-8.74316235740527	-8.74316235740527
0.428571428571429	3.94220910718482	-4.12442214116243	-4.12442214116243
0.428571428571429	4.35425947843813	-1.94334187936495	-1.94334187936495
0.428571428571429	4.77429556814229	-0.865410923866394	-0.865410923866394
0.428571428571429	5.15883912908842	-0.400588547314755	-0.400588547314755
0.428571428571429	5.5470064784866	-0.179607066273896	-0.179607066273896
0.428571428571429	5.97629011656645	-0.0721105065224041	-0.0721105065224041
0.428571428571429	6.34974294327477	-0.0319674209019745	-0.0319674209019745
0.428571428571429	6.65633735683746	-0.0161782930960529	-0.0161782930960529
0.428571428571429	7.00642896701274	-0.00732720176153493	-0.00732720176153493
0.428571428571429	7.38610876905983	-0.00305035295241322	-0.00305035295241322
0.428571428571429	7.8108380324778	-0.00112079199127817	-0.00112079199127817
0.428571428571429	8.17688730928425	-0.000463656754125176	-0.000463656754125176
0.428571428571429	8.52090068071449	-0.000198352521987299	-0.000198352521987299
0.428571428571429	8.81479934610119	-9.44320714022003e-05	-9.44320714022003e-05
0.428571428571429	9.13777896327293	-4.09074566666206e-05	-4.09074566666206e-05
0.428571428571429	9.48762720738212	-1.60368597008721e-05	-1.60368597008721e-05
0.428571428571429	9.87830187901498	-5.37922591877684e-06	-5.37922591877684e-06
0.5	0	5	5
0.5	5.01161201047592e-08	4.99997081512133	4.99997081512133
0.5	5.6006894751912e-07	4.99967387133703	4.99967387133703
0.5	1.95653428203476e-06	4.99886094513221	4.99886094513221
0.5	4.43494867521127e-06	4.99741901442164	4.99741901442164
0.5	8.54249936713555e-06	4.99503159991045	4.99503159991045
0.5	1.52585833386781e-05	4.99113431534803	4.99113431534803
0.5	2.62087652904814e-05	4.98479666986414	4.98479666986414
0.5	4.60452401320575e-05	4.97336815993369	4.97336815993369
0.5	7.50721794258898e-05	4.95676498306993	4.95676498306993
0.5	0.00011888579436359	4.93197087766343	4.93197087766343
0.5	0.000179663227568582	4.89809816397415	4.89809816397415
0.5	0.000263418780059805	4.85238453786672	4.85238453786672
0.5	0.000382760075055386	4.7891081795135	4.7891081795135
0.5	0.00054553649525025	4.70614574658773	4.70614574658773
0.5	0.000803123561620164	4.58217230298745	4.58217230298745
0.5	0.00118996180788302	4.41108534246251	4.41108534246251
0.5	0.00177739711320617	4.18084842686685	4.18084842686685
0.5	0.0026039710516392	3.90544883961957	3.90544883961957
0.5	0.00406106642751772	3.52085912202902	3.52085912202902
0.5	0.00655631342912451	3.05320534922766	3.05320534922766
0.5	0.00963196201420975	2.67129451206248	2.67129451206248
0.5	0.012946588154356	2.40155905538244	2.40155905538244
0.5	0.0169240095390751	2.19181414907963	2.19181414907963
0.5	0.0214914109101993	2.02367589760409	2.02367589760409
0.5	0.0269601520275361	1.82139656699167	1.82139656699167
0.5	0.0335416205048216	1.43553167752147	1.43553167752147
0.5	0.041531252200231	0.578163608875734	0.578163608875734
0.5	0.051657845143896	-1.29454334767524	-1.29454334767524
0.5	0.0633630049024497	-4.50707079409969	-4.50707079409969
0.5	0.0761201491170782	-8.79685108935091	-8.79685108935091
0.5	0.0940066378767666	-14.5768125029467	-14.5768125029467
0.5	0.115477004069748	-18.1023694440509	-18.1023694440509
0.5	0.138991779820139	-14.7218603221116	-14.7218603221116
0.5	0.164287407074957	-2.03004162967156	-2.03004162967156
0.5	0.194543352440107	21.8140573097527	21.8140573097527
0.5	0.23530426123726	56.0622269113237	56.0622269113237
0.5	0.28298553153832	78.5155682913945	78.5155682913945
0.5	0.342637299863988	62.7134562666378	62.7134562666378
0.5	0.397795555371993	12.3651455141254	12.3651455141254
0.5	0.450108923728981	-47.2562565212613	-47.2562565212613
0.5	0.509315441276175	-105.468137137902	-105.468137137902
0.5	0.583868876114277	-141.706744780201	-141.706744780201
0.5	0.686808117395441	-118.180405222384	-118.180405222384
0.5	0.796452851178308	-39.8946481776453	-39.8946481776453
0.5	0.885096774275511	25.8929549672033	25.8929549672033
0.5	0.985743699238758	79.2960497912513	79.2960497912513
0.5	1.09817849030168	105.262127427248	105.262127427248
0.5	1.22876991228313	100.709122002381	100.709122002381
0.5	1.41397605340315	64.2578525419186	64.2578525419186
0.5	1.64705589005148	14.8055774221677	14.8055774221677
0.5	1.81272191476859	-10.1685134592173	-10.1685134592173
0.5	2.04609190569006	-29.3393258601282	-29.3393258601282
0.5	2.29999939142098	-34.5638956369693	-34.5638956369693
0.5	2.61569608813191	-29.6545547196771	-29.6545547196771
0.5	3.00634967566007	-19.3917222666276	-19.3917222666276
0.5	3.49721030288874	-9.47363513446339	-9.47363513446339
0.5	3.94220910718482	-4.47158373371994	-4.47158373371994
0.5	4.35425947843813	-2.10815304641743	-2.10815304641743
0.5	4.77429556814229	-0.939374036143752	-0.939374036143752
0.5	5.15883912908842	-0.43506278646585	-0.43506278646585
0.5	5.5470064784866	-0.195170256026105	-0.195170256026105
0.5	5.97629011656645	-0.0784060302860017	-0.0784060302860017
0.5	6.34974294327477	-0.0347763138978982	-0.0347763138978982
0.5	6.65633735683746	-0.0176073493989615	-0.0176073493989615
0.5	7.00642896701274	-0.00797849205416874	-0.00797849205416874
0.5	7.38610876905983	-0.00332342463995955	-0.00332342463995955
0.5	7.8108380324778	-0.001221969731694	-0.001221969731694
0.5	8.17688730928425	-0.000505837056659836	-0.000505837056659836
0.5	8.52090068071449	-0.000216552942771379	-0.000216552942771379
0.5	8.81479934610119	-0.000103172161050011	-0.000103172161050011
0.5	9.13777896327293	-4.47362126840741e-05	-4.47362126840741e-05
0.5	9.48762720738212	-1.75611414009273e-05	-1.75611414009273e-05
0.5	9.87830187901498	-5.90237557914151e-06	-5.90237557914151e-06
0.571428571428571	0	4.63270881252305	4.63270881252305
0.571428571428571	5.01161201047592e-08	4.63268496824402	4.63268496824402
0.571428571428571	5.6006894751912e-07	4.63244236054677	4.63244236054677
0.571428571428571	1.95653428203476e-06	4.63177816618132	4.63177816618132
0.571428571428571	4.43494867521127e-06	4.63059997344321	4.63059997344321
0.571428571428571	8.54249936713555e-06	4.62864901898679	4.62864901898679
0.571428571428571	1.52585833386781e-05	4.62546365463167	4.62546365463167
0.571428571428571	2.62087652904814e-05	4.62028220323984	4.62028220323984
0.571428571428571	4.60452401320575e-05	4.61093390570623	4.61093390570623
0.571428571428571	7.50721794258898e-05	4.59734201104095	4.59734201104095
0.571428571428571	0.00011888579436359	4.57702090515498	4.57702090515498
0.571428571428571	0.000179663227568582	4.54921286605215	4.54921286605215
0.571428571428571	0.000263418780059805	4.51159948909463	4.51159948909463
0.571428571428571	0.000382760075055386	4.45937539310619	4.45937539310619
0.571428571428571	0.00054553649525025	4.39062222600958	4.39062222600958
0.571428571428571	0.000803123561620164	4.28728630795283	4.28728630795283
0.571428571428571	0.00118996180788302	4.14350305600306	4.14350305600306
0.571428571428571	0.00177739711320617	3.94783591960912	3.94783591960912
0.571428571428571	0.0026039710516392	3.71045636633447	3.71045636633447
0.571428571428571	0.00406106642751772	3.37284877264094	3.37284877264094
0.571428571428571	0.00655631342912451	2.95386836148354	2.95386836148354
0.571428571428571	0.00963196201420975	2.6083990159856	2.6083990159856
0.571428571428571	0.012946588154356	2.36564536521621	2.36564536521621
0.571428571428571	0.0169240095390751	2.17543295690051	2.17543295690051
0.571428571428571	0.0214914109101993	2.00600599250805	2.00600599250805
0.571428571428571	0.0269601520275361	1.7538244949097	1.7538244949097
0.571428571428571	0.0335416205048216	1.21965974731434	1.21965974731434
0.571428571428571	0.041531252200231	0.0465908156613885	0.0465908156613885
0.571428571428571	0.051657845143896	-2.39567139716019	-2.39567139716019
0.571428571428571	0.0633630049024497	-6.36020789403694	-6.36020789403694
0.571428571428571	0.0761201491170782	-11.3559864674855	-11.3559864674855
0.571428571428571	0.0940066378767666	-17.5395259917671	-17.5395259917671
0.571428571428571	0.115477004069748	-20.3214650850039	-20.3214650850039
0.571428571428571	0.138991779820139	-14.7511727282204	-14.7511727282204
0.571428571428571	0.164287407074957	1.13335539210562	1.13335539210562
0.571428571428571	0.194543352440107	28.5920747319343	28.5920747319343
0.571428571428571	0.23530426123726	65.3975704547954	65.3975704547954
0.571428571428571	0.28298553153832	86.4387187440601	86.4387187440601
0.571428571428571	0.342637299863988	64.1264854298344	64.1264854298344
0.571428571428571	0.397795555371993	6.64737575906096	6.64737575906096
0.571428571428571	0.450108923728981	-58.1594735722843	-58.1594735722843
0.571428571428571	0.509315441276175	-119.071575299923	-119.071575299923
0.571428571428571	0.583868876114277	-154.128536735212	-154.128536735212
0.571428571428571	0.686808117395441	-124.089341961138	-124.089341961138
0.571428571428571	0.796452851178308	-38.1454722074387	-38.1454722074387
0.571428571428571	0.885096774275511	31.9580783795434	31.9580783795434
0.571428571428571	0.985743699238758	87.7257371744173	87.7257371744173
0.571428571428571	1.09817849030168	113.860015871988	113.860015871988
0.571428571428571	1.22876991228313	107.696003433532	107.696003433532
0.571428571428571	1.41397605340315	68.0043124058145	68.0043124058145
0.571428571428571	1.64705589005148	15.0861123654667	15.0861123654667
0.571428571428571	1.81272191476859	-11.5012506449068	-11.5012506449068
0.571428571428571	2.04609190569006	-31.8245929603253	-31.8245929603253
0.571428571428571	2.29999939142098	-37.2617329158493	-37.2617329158493
0.571428571428571	2.61569608813191	-31.8958466778742	-31.8958466778742
0.571428571428571	3.00634967566007	-20.8430024947562	-20.8430024947562
0.571428571428571	3.49721030288874	-10.183881036928	-10.183881036928
0.571428571428571	3.94220910718482	-4.80873805145754	-4.80873805145754
0.571428571428571	4.35425947843813	-2.26813238468329	-2.26813238468329
0.571428571428571	4.77429556814229	-1.01115302300672	-1.01115302300672
0.571428571428571	5.15883912908842	-0.468516990339769	-0.468516990339769
0.571428571428571	5.5470064784866	-0.210273356006649	-0.210273356006649
0.571428571428571	5.97629011656645	-0.084516072205867	-0.084516072205867
0.571428571428571	6.34974294327477	-0.0375027838034975	-0.0375027838034975
0.571428571428571	6.65633735683746	-0.0189946133178738	-0.0189946133178738
0.571428571428571	7.00642896701274	-0.00861083247522075	-0.00861083247522075
0.571428571428571	7.38610876905983	-0.00358860411441564	-0.00358860411441564
0.571428571428571	7.8108380324778	-0.00132024825820318	-0.00132024825820318
0.571428571428571	8.17688730928425	-0.000546816049548594	-0.000546816049548594
0.571428571428571	8.52090068071449	-0.000234239168087312	-0.000234239168087312
0.571428571428571	8.81479934610119	-0.000111667573088671	-0.000111667573088671
0.571428571428571	9.13777896327293	-4.8458999392544e-05	-4.8458999392544e-05
0.571428571428571	9.48762720738212	-1.90439842102923e-05	-1.90439842102923e-05
0.571428571428571	9.87830187901498	-6.41166743975147e-06	-6.41166743975147e-06
0.642857142857143	0	3.65647035074349	3.65647035074349
0.642857142857143	5.01161201047592e-08	3.65645968338822	3.65645968338822
0.642857142857143	5.6006894751912e-07	3.65635114097751	3.65635114097751
0.642857142857143	1.95653428203476e-06	3.6560539291812	3.6560539291812
0.642857142857143	4.43494867521127e-06	3.65552652751556	3.65552652751556
0.642857142857143	8.54249936713555e-06	3.65465268291726	3.65465268291726
0.642857142857143	1.52585833386781e-05	3.65322452669455	3.65322452669455
0.642857142857143	2.62087652904814e-05	3.65089768602831	3.65089768602831
0.642857142857143	4.60452401320575e-05	3.64668792109678	3.64668792109678
0.642857142857143	7.50721794258898e-05	3.64054028773913	3.64054028773913
0.642857142857143	0.00011888579436359	3.63128967564407	3.63128967564407
0.642857142857143	0.000179663227568582	3.61851572299484	3.61851572299484
0.642857142857143	0.000263418780059805	3.60102621170154	3.60102621170154
0.642857142857143	0.000382760075055386	3.57634070267934	3.57634070267934
0.642857142857143	0.00054553649525025	3.54313030168897	3.54313030168897
0.642857142857143	0.000803123561620164	3.4916957637171	3.4916957637171
0.642857142857143	0.00118996180788302	3.41709496019673	3.41709496019673
0.642857142857143	0.00177739711320617	3.30989123913996	3.30989123913996
0.642857142857143	0.0026039710516392	3.17102192951503	3.17102192951503
0.642857142857143	0.00406106642751772	2.95735407804399	2.95735407804399
0.642857142857143	0.00655631342912451	2.67000963416499	2.67000963416499
0.642857142857143	0.00963196201420975	2.42273442832039	2.42273442832039
0.642857142857143	0.012946588154356	2.24752520035943	2.24752520035943
0.642857142857143	0.0169240095390751	2.10148092511962	2.10148092511962
0.642857142857143	0.0214914109101993	1.9331909182011	1.9331909182011
0.642857142857143	0.0269601520275361	1.60436982587234	1.60436982587234
0.642857142857143	0.0335416205048216	0.858123791666499	0.858123791666499
0.642857142857143	0.041531252200231	-0.733368765161273	-0.733368765161273
0.642857142857143	0.051657845143896	-3.8764157002693	-3.8764157002693
0.642857142857143	0.0633630049024497	-8.69588388730323	-8.69588388730323
0.642857142857143	0.0761201491170782	-14.4110600949487	-14.4110600949487
0.642857142857143	0.0940066378767666	-20.8318033154385	-20.8318033154385
0.642857142857143	0.115477004069748	-22.4640227674651	-22.4640227674651
0.642857142857143	0.138991779820139	-14.1813444555645	-14.1813444555645
0.642857142857143	0.164287407074957	5.34336624193978	5.34336624193978
0.642857142857143	0.194543352440107	36.6240319124464	36.6240319124464
0.642857142857143	0.23530426123726	75.6730989915606	75.6730989915606
0.642857142857143	0.28298553153832	94.4131139315695	94.4131139315695
0.642857142857143	0.342637299863988	64.4802876516774	64.4802876516774
0.642857142857143	0.397795555371993	-0.629531447521338	-0.629531447521338
0.642857142857143	0.450108923728981	-70.5419476376239	-70.5419476376239
0.642857142857143	0.509315441276175	-133.609475422829	-133.609475422829
0.642857142857143	0.583868876114277	-166.574181581997	-166.574181581997
0.642857142857143	0.686808117395441	-129.11207415085	-129.11207415085
0.642857142857143	0.796452851178308	-35.3174548566577	-35.3174548566577
0.642857142857143	0.885096774275511	38.8495193981338	38.8495193981338
0.642857142857143	0.985743699238758	96.5522590282778	96.5522590282778
0.642857142857143	1.09817849030168	122.44278859109	122.44278859109
0.642857142857143	1.22876991228313	114.400900579404	114.400900579404
0.642857142857143	1.41397605340315	71.3983936737011	71.3983936737011
0.642857142857143	1.64705589005148	15.1302957631741	15.1302957631741
0.642857142857143	1.81272191476859	-12.9716308615574	-12.9716308615574
0.642857142857143	2.04609190569006	-34.3418787221654	-34.3418787221654
0.642857142857143	2.29999939142098	-39.929624877253	-39.929624877253
0.642857142857143	2.61569608813191	-34.0849540036867	-34.0849540036867
0.642857142857143	3.00634967566007	-22.2509145732801	-22.2509145732801
0.642857142857143	3.49721030288874	-10.8703066760476	-10.8703066760476
0.642857142857143	3.94220910718482	-5.13405152457494	-5.13405152457494
0.642857142857143	4.35425947843813	-2.42236815071147	-2.42236815071147
0.642857142857143	4.77429556814229	-1.08032358118294	-1.08032358118294
0.642857142857143	5.15883912908842	-0.500747887380414	-0.500747887380414
0.642857142857143	5.5470064784866	-0.224822380112722	-0.224822380112722
0.642857142857143	5.97629011656645	-0.0904017154428517	-0.0904017154428517
0.642857142857143	6.34974294327477	-0.0401291402725704	-0.0401291402725704
0.642857142857143	6.65633735683746	-0.0203309504371584	-0.0203309504371584
0.642857142857143	7.00642896701274	-0.00921999107525463	-0.00921999107525463
0.642857142857143	7.38610876905983	-0.003844085623156	-0.003844085623156
0.642857142857143	7.8108380324778	-0.00141494508345132	-0.00141494508345132
0.642857142857143	8.17688730928425	-0.00058630379507642	-0.00058630379507642
0.642857142857143	8.52090068071449	-0.000251283649849454	-0.000251283649849454
0.642857142857143	8.81479934610119	-0.000119855916061239	-0.000119855916061239
0.642857142857143	9.13777896327293	-5.20478326634583e-05	-5.20478326634583e-05
0.642857142857143	9.48762720738212	-2.04739107718606e-05	-2.04739107718606e-05
0.642857142857143	9.87830187901498	-6.90298926210021e-06	-6.90298926210021e-06
0.714285714285714	0	2.38957009583935	2.38957009583935
0.714285714285714	5.01161201047592e-08	2.38957379951954	2.38957379951954
0.714285714285714	5.6006894751912e-07	2.38961147461103	2.38961147461103
0.714285714285714	1.95653428203476e-06	2.38971453836045	2.38971453836045
0.714285714285714	4.43494867521127e-06	2.38989706969994	2.38989706969994
0.714285714285714	8.54249936713555e-06	2.39019850498968	2.39019850498968
0.714285714285714	1.52585833386781e-05	2.39068847676559	2.39068847676559
0.714285714285714	2.62087652904814e-05	2.39147968449688	2.39147968449688
0.714285714285714	4.60452401320575e-05	2.39288897079755	2.39288897079755
0.714285714285714	7.50721794258898e-05	2.39489613653944	2.39489613653944
0.714285714285714	0.00011888579436359	2.3978042430006	2.3978042430006
0.714285714285714	0.000179663227568582	2.40160282041986	2.40160282041986
0.714285714285714	0.000263418780059805	2.40640609435531	2.40640609435531
0.714285714285714	0.000382760075055386	2.41243169034977	2.41243169034977
0.714285714285714	0.00054553649525025	2.41921055213473	2.41921055213473
0.714285714285714	0.000803123561620164	2.42689109383115	2.42689109383115
0.714285714285714	0.00118996180788302	2.43244547332187	2.43244547332187
0.714285714285714	0.00177739711320617	2.43010396097927	2.43010396097927
0.714285714285714	0.0026039710516392	2.4115522563698	2.4115522563698
0.714285714285714	0.00406106642751772	2.35623090896542	2.35623090896542
0.714285714285714	0.00655631342912451	2.24894955608663	2.24894955608663
0.714285714285714	0.00963196201420975	2.14378913293581	2.14378913293581
0.714285714285714	0.012946588154356	2.06554771858133	2.06554771858133
0.714285714285714	0.0169240095390751	1.97591856563768	1.97591856563768
0.714285714285714	0.0214914109101993	1.7946314942215	1.7946314942215
0.714285714285714	0.0269601520275361	1.33939879946701	1.33939879946701
0.714285714285714	0.0335416205048216	0.288466866643107	0.288466866643107
0.714285714285714	0.041531252200231	-1.85396332334345	-1.85396332334345
0.714285714285714	0.051657845143896	-5.84954526118549	-5.84954526118549
0.714285714285714	0.0633630049024497	-11.6212034464108	-11.6212034464108
0.714285714285714	0.0761201491170782	-18.0310783978913	-18.0310783978913
0.714285714285714	0.0940066378767666	-24.4356269393715	-24.4356269393715
0.714285714285714	0.115477004069748	-24.4008719441933	-24.4008719441933
0.714285714285714	0.138991779820139	-12.7998711479515	-12.7998711479515
0.714285714285714	0.164287407074957	10.8344639299007	10.8344639299007
0.714285714285714	0.194543352440107	46.0890681739676	46.0890681739676
0.714285714285714	0.23530426123726	86.9189272421158	86.9189272421158
0.714285714285714	0.28298553153832	102.297187327062	102.297187327062
0.714285714285714	0.342637299863988	63.5293058106205	63.5293058106205
0.714285714285714	0.397795555371993	-9.68935390533521	-9.68935390533521
0.714285714285714	0.450108923728981	-84.5426662149491	-84.5426662149491
0.714285714285714	0.509315441276175	-149.103911133972	-149.103911133972
0.714285714285714	0.583868876114277	-178.947854078086	-178.947854078086
0.714285714285714	0.686808117395441	-133.090450448755	-133.090450448755
0.714285714285714	0.796452851178308	-31.2845834876239	-31.2845834876239
0.714285714285714	0.885096774275511	46.6387876706589	46.6387876706589
0.714285714285714	0.985743699238758	105.7891769838	105.7891769838
0.714285714285714	1.09817849030168	130.981157522242	130.981157522242
0.714285714285714	1.22876991228313	120.773417737867	120.773417737867
0.714285714285714	1.41397605340315	74.3910695123968	74.3910695123968
0.714285714285714	1.64705589005148	14.9082655965648	14.9082655965648
0.714285714285714	1.81272191476859	-14.5954179475432	-14.5954179475432
0.714285714285714	2.04609190569006	-36.8920692119953	-36.8920692119953
0.714285714285714	2.29999939142098	-42.5599386030591	-42.5599386030591
0.714285714285714	2.61569608813191	-36.2116056256613	-36.2116056256613
0.714285714285714	3.00634967566007	-23.6072006780653	-23.6072006780653
0.714285714285714	3.49721030288874	-11.5283185777649	-11.5283185777649
0.714285714285714	3.94220910718482	-5.44519261510653	-5.44519261510653
0.714285714285714	4.35425947843813	-2.56970564837446	-2.56970564837446
0.714285714285714	4.77429556814229	-1.14635023619121	-1.14635023619121
0.714285714285714	5.15883912908842	-0.531499675828256	-0.531499675828256
0.714285714285714	5.5470064784866	-0.238699362688681	-0.238699362688681
0.714285714285714	5.97629011656645	-0.0960142446689142	-0.0960142446689142
0.714285714285714	6.34974294327477	-0.0426332870284047	-0.0426332870284047
0.714285714285714	6.65633735683746	-0.0216049708987497	-0.0216049708987497
0.714285714285714	7.00642896701274	-0.00980070127083032	-0.00980070127083032
0.714285714285714	7.38610876905983	-0.0040876267656932	-0.0040876267656932
0.714285714285714	7.8108380324778	-0.0015052147262671	-0.0015052147262671
0.714285714285714	8.17688730928425	-0.000623941871902281	-0.000623941871902281
0.714285714285714	8.52090068071449	-0.00026752906796577	-0.00026752906796577
0.714285714285714	8.81479934610119	-0.00012766040192005	-0.00012766040192005
0.714285714285714	9.13777896327293	-5.54683634821853e-05	-5.54683634821853e-05
0.714285714285714	9.48762720738212	-2.18368825461877e-05	-2.18368825461877e-05
0.714285714285714	9.87830187901498	-7.37133493735534e-06	-7.37133493735534e-06
0.785714285714286	0	1.21208268203852	1.21208268203852
0.785714285714286	5.01161201047592e-08	1.21209534722155	1.21209534722155
0.785714285714286	5.6006894751912e-07	1.21222420501143	1.21222420501143
0.785714285714286	1.95653428203476e-06	1.21257692429519	1.21257692429519
0.785714285714286	4.43494867521127e-06	1.21320239040319	1.21320239040319
0.785714285714286	8.54249936713555e-06	1.21423749743698	1.21423749743698
0.785714285714286	1.52585833386781e-05	1.21592594283771	1.21592594283771
0.785714285714286	2.62087652904814e-05	1.21866820171286	1.21866820171286
0.785714285714286	4.60452401320575e-05	1.22360239983064	1.22360239983064
0.785714285714286	7.50721794258898e-05	1.23074558498543	1.23074558498543
0.785714285714286	0.00011888579436359	1.24135631188939	1.24135631188939
0.785714285714286	0.000179663227568582	1.25574025112614	1.25574025112614
0.785714285714286	0.000263418780059805	1.27494028084199	1.27494028084199
0.785714285714286	0.000382760075055386	1.30109604365784	1.30109604365784
0.785714285714286	0.00054553649525025	1.33460376462583	1.33460376462583
0.785714285714286	0.000803123561620164	1.38287649832662	1.38287649832662
0.785714285714286	0.00118996180788302	1.44558545770704	1.44558545770704
0.785714285714286	0.00177739711320617	1.52203839860166	1.52203839860166
0.785714285714286	0.0026039710516392	1.60061776268768	1.60061776268768
0.785714285714286	0.00406106642751772	1.6871325437915	1.6871325437915
0.785714285714286	0.00655631342912451	1.7643284137839	1.7643284137839
0.785714285714286	0.00963196201420975	1.81874390912881	1.81874390912881
0.785714285714286	0.012946588154356	1.84731740422964	1.84731740422964
0.785714285714286	0.0169240095390751	1.80397957413568	1.80397957413568
0.785714285714286	0.0214914109101993	1.56783509771957	1.56783509771957
0.785714285714286	0.0269601520275361	0.901293980734743	0.901293980734743
0.785714285714286	0.0335416205048216	-0.587080703748135	-0.587080703748135
0.785714285714286	0.041531252200231	-3.45042391345064	-3.45042391345064
0.785714285714286	0.051657845143896	-8.47067313086432	-8.47067313086432
0.785714285714286	0.0633630049024497	-15.2746096942112	-15.2746096942112
0.785714285714286	0.0761201491170782	-22.2951067990684	-22.2951067990684
0.785714285714286	0.0940066378767666	-28.3083709448098	-28.3083709448098
0.785714285714286	0.115477004069748	-25.9432322717534	-25.9432322717534
0.785714285714286	0.138991779820139	-10.3148658197262	-10.3148658197262
0.785714285714286	0.164287407074957	17.9185421873648	17.9185421873648
0.785714285714286	0.194543352440107	57.2178355845884	57.2178355845884
0.785714285714286	0.23530426123726	99.1643795313391	99.1643795313391
0.785714285714286	0.28298553153832	109.894584827186	109.894584827186
0.785714285714286	0.342637299863988	60.9441047858999	60.9441047858999
0.785714285714286	0.397795555371993	-20.8293620577259	-20.8293620577259
0.785714285714286	0.450108923728981	-100.344770471415	-100.344770471415
0.785714285714286	0.509315441276175	-165.582142323876	-165.582142323876
0.785714285714286	0.583868876114277	-191.120156406034	-191.120156406034
0.785714285714286	0.686808117395441	-135.812596341795	-135.812596341795
0.785714285714286	0.796452851178308	-25.8783351591721	-25.8783351591721
0.785714285714286	0.885096774275511	55.4213168442914	55.4213168442914
0.785714285714286	0.985743699238758	115.454239085634	115.454239085634
0.785714285714286	1.09817849030168	139.435492473876	139.435492473876
0.785714285714286	1.22876991228313	126.745850994947	126.745850994947
0.785714285714286	1.41397605340315	76.916906109312	76.916906109312
0.785714285714286	1.64705589005148	14.3805792721802	14.3805792721802
0.785714285714286	1.81272191476859	-16.3931897497631	-16.3931897497631
0.785714285714286	2.04609190569006	-39.4760295540081	-39.4760295540081
0.785714285714286	2.29999939142098	-45.1423878708357	-45.1423878708357
0.785714285714286	2.61569608813191	-38.2621775553584	-38.2621775553584
0.785714285714286	3.00634967566007	-24.9009920758014	-24.9009920758014
0.785714285714286	3.49721030288874	-12.151905805568	-12.151905805568
0.785714285714286	3.94220910718482	-5.73912156876319	-5.73912156876319
0.785714285714286	4.35425947843813	-2.70864352376595	-2.70864352376595
0.785714285714286	4.77429556814229	-1.20853837888981	-1.20853837888981
0.785714285714286	5.15883912908842	-0.56044114995282	-0.56044114995282
0.785714285714286	5.5470064784866	-0.251751823615186	-0.251751823615186
0.785714285714286	5.97629011656645	-0.101290800332867	-0.101290800332867
0.785714285714286	6.34974294327477	-0.0449867522188641	-0.0449867522188641
0.785714285714286	6.65633735683746	-0.0228020147488511	-0.0228020147488511
0.785714285714286	7.00642896701274	-0.0103461929373136	-0.0103461929373136
0.785714285714286	7.38610876905983	-0.00431634896828534	-0.00431634896828534
0.785714285714286	7.8108380324778	-0.00158997352183367	-0.00158997352183367
0.785714285714286	8.17688730928425	-0.000659271520913436	-0.000659271520913436
0.785714285714286	8.52090068071449	-0.000282774357296574	-0.000282774357296574
0.785714285714286	8.81479934610119	-0.000134983028741385	-0.000134983028741385
0.785714285714286	9.13777896327293	-5.86768303467835e-05	-5.86768303467835e-05
0.785714285714286	9.48762720738212	-2.31150552390468e-05	-2.31150552390468e-05
0.785714285714286	9.87830187901498	-7.81036107113284e-06	-7.81036107113284e-06
0.857142857142857	0	0.408906020490116	0.408906020490116
0.857142857142857	5.01161201047592e-08	0.408919316028001	0.408919316028001
0.857142857142857	5.6006894751912e-07	0.409054593096164	0.409054593096164
0.857142857142857	1.95653428203476e-06	0.409424939041499	0.409424939041499
0.857142857142857	4.43494867521127e-06	0.410081861388046	0.410081861388046
0.857142857142857	8.54249936713555e-06	0.411169587540282	0.411169587540282
0.857142857142857	1.52585833386781e-05	0.412945368415504	0.412945368415504
0.857142857142857	2.62087652904814e-05	0.415833460512537	0.415833460512537
0.857142857142857	4.60452401320575e-05	0.421042571898321	0.421042571898321
0.857142857142857	7.50721794258898e-05	0.428612532119195	0.428612532119195
0.857142857142857	0.00011888579436359	0.43992105004083	0.43992105004083
0.857142857142857	0.000179663227568582	0.455375560290041	0.455375560290041
0.857142857142857	0.000263418780059805	0.476235547503461	0.476235547503461
0.857142857142857	0.000382760075055386	0.505098311105898	0.505098311105898
0.857142857142857	0.00054553649525025	0.542885319611297	0.542885319611297
0.857142857142857	0.000803123561620164	0.599172436467663	0.599172436467663
0.857142857142857	0.00118996180788302	0.676474781944676	0.676474781944676
0.857142857142857	0.00177739711320617	0.780055948369484	0.780055948369484
0.857142857142857	0.0026039710516392	0.904145333395759	0.904145333395759
0.857142857142857	0.00406106642751772	1.08087654524983	1.08087654524983
0.857142857142857	0.00655631342912451	1.3096894356006	1.3096894356006
0.857142857142857	0.00963196201420975	1.50973309559363	1.50973309559363
0.857142857142857	0.012946588154356	1.62502954942363	1.62502954942363
0.857142857142857	0.0169240095390751	1.58113661100085	1.58113661100085
0.857142857142857	0.0214914109101993	1.20415623738264	1.20415623738264
0.857142857142857	0.0269601520275361	0.189129824960174	0.189129824960174
0.857142857142857	0.0335416205048216	-1.92440621592995	-1.92440621592995
0.857142857142857	0.041531252200231	-5.72399635243131	-5.72399635243131
0.857142857142857	0.051657845143896	-11.9563662145266	-11.9563662145266
0.857142857142857	0.0633630049024497	-19.833677243803	-19.833677243803
0.857142857142857	0.0761201491170782	-27.2866493296311	-27.2866493296311
0.857142857142857	0.0940066378767666	-32.3599497559646	-32.3599497559646
0.857142857142857	0.115477004069748	-26.8069653211729	-26.8069653211729
0.857142857142857	0.138991779820139	-6.31681213341083	-6.31681213341083
0.857142857142857	0.164287407074957	27.0149010514781	27.0149010514781
0.857142857142857	0.194543352440107	70.3045153660144	70.3045153660144
0.857142857142857	0.23530426123726	112.42444280538	112.42444280538
0.857142857142857	0.28298553153832	116.921462568267	116.921462568267
0.857142857142857	0.342637299863988	56.2758774664849	56.2758774664849
0.857142857142857	0.397795555371993	-34.4440488742616	-34.4440488742616
0.857142857142857	0.450108923728981	-118.183692318398	-118.183692318398
0.857142857142857	0.509315441276175	-183.06897354915	-183.06897354915
0.857142857142857	0.583868876114277	-202.90873521447	-202.90873521447
0.857142857142857	0.686808117395441	-136.992016699335	-136.992016699335
0.857142857142857	0.796452851178308	-18.875053185924	-18.875053185924
0.857142857142857	0.885096774275511	65.3213503343275	65.3213503343275
0.857142857142857	0.985743699238758	125.567669959927	125.567669959927
0.857142857142857	1.09817849030168	147.75018619059	147.75018619059
0.857142857142857	1.22876991228313	132.226333193799	132.226333193799
0.857142857142857	1.41397605340315	78.8883854902901	78.8883854902901
0.857142857142857	1.64705589005148	13.4951840512935	13.4951840512935
0.857142857142857	1.81272191476859	-18.3916827159106	-18.3916827159106
0.857142857142857	2.04609190569006	-42.094290893237	-42.094290893237
0.857142857142857	2.29999939142098	-47.6628600024001	-47.6628600024001
0.857142857142857	2.61569608813191	-40.218344810138	-40.218344810138
0.857142857142857	3.00634967566007	-26.1177840264785	-26.1177840264785
0.857142857142857	3.49721030288874	-12.7330852932933	-12.7330852932933
0.857142857142857	3.94220910718482	-6.01181240987151	-6.01181240987151
0.857142857142857	4.35425947843813	-2.83719706824165	-2.83719706824165
0.857142857142857	4.77429556814229	-1.26597119456281	-1.26597119456281
0.857142857142857	5.15883912908842	-0.587135673919296	-0.587135673919296
0.857142857142857	5.5470064784866	-0.263778959847035	-0.263778959847035
0.857142857142857	5.97629011656645	-0.10614869074397	-0.10614869074397
0.857142857142857	6.34974294327477	-0.0471521133048439	-0.0471521133048439
0.857142857142857	6.65633735683746	-0.0239028265592012	-0.0239028265592012
0.857142857142857	7.00642896701274	-0.0108475804855512	-0.0108475804855512
0.857142857142857	7.38610876905983	-0.00452647737731366	-0.00452647737731366
0.857142857142857	7.8108380324778	-0.00166780170966884	-0.00166780170966884
0.857142857142857	8.17688730928425	-0.000691692208798751	-0.000691692208798751
0.857142857142857	8.52090068071449	-0.000296756551233475	-0.000296756551233475
0.857142857142857	8.81479934610119	-0.000141695731185234	-0.000141695731185234
0.857142857142857	9.13777896327293	-6.1616108172396e-05	-6.1616108172396e-05
0.857142857142857	9.48762720738212	-2.42851679143969e-05	-2.42851679143969e-05
0.857142857142857	9.87830187901498	-8.21181428604391e-06	-8.21181428604391e-06
0.928571428571429	0	0.0553647755782139	0.0553647755782139
0.928571428571429	5.01161201047592e-08	0.0553722542858495	0.0553722542858495
0.928571428571429	5.6006894751912e-07	0.055448351151407	0.055448351151407
0.928571428571429	1.95653428203476e-06	0.0556567161936182	0.0556567161936182
0.928571428571429	4.43494867521127e-06	0.0560264447664358	0.0560264447664358
0.928571428571429	8.54249936713555e-06	0.0566390013133754	0.0566390013133754
0.928571428571429	1.52585833386781e-05	0.0576400121637383	0.0576400121637383
0.928571428571429	2.62087652904814e-05	0.059270617610345	0.059270617610345
0.928571428571429	4.60452401320575e-05	0.0622197634857891	0.0622197634857891
0.928571428571429	7.50721794258898e-05	0.0665241412519157	0.0665241412519157
0.928571428571429	0.00011888579436359	0.0729957903371765	0.0729957903371765
0.928571428571429	0.000179663227568582	0.0819250408851212	0.0819250408851212
0.928571428571429	0.000263418780059805	0.0941588638229113	0.0941588638229113
0.928571428571429	0.000382760075055386	0.111516410920918	0.111516410920918
0.928571428571429	0.00054553649525025	0.135188048614268	0.135188048614268
0.928571428571429	0.000803123561620164	0.172885313291055	0.172885313291055
0.928571428571429	0.00118996180788302	0.23027170916318	0.23027170916318
0.928571428571429	0.00177739711320617	0.318854226441724	0.318854226441724
0.928571428571429	0.0026039710516392	0.444434801868719	0.444434801868719
0.928571428571429	0.00406106642751772	0.660531228666803	0.660531228666803
0.928571428571429	0.00655631342912451	0.989818001951256	0.989818001951256
0.928571428571429	0.00963196201420975	1.28565480146514	1.28565480146514
0.928571428571429	0.012946588154356	1.42224026757014	1.42224026757014
0.928571428571429	0.0169240095390751	1.27208304823431	1.27208304823431
0.928571428571429	0.0214914109101993	0.59944144547614	0.59944144547614
0.928571428571429	0.0269601520275361	-0.977967836983433	-0.977967836983433
0.928571428571429	0.0335416205048216	-3.97809846769619	-3.97809846769619
0.928571428571429	0.041531252200231	-8.98059122811849	-8.98059122811849
0.928571428571429	0.051657845143896	-16.6122121266945	-16.6122121266945
0.928571428571429	0.0633630049024497	-25.524354147371	-25.524354147371
0.928571428571429	0.0761201491170782	-33.0800228274468	-33.0800228274468
0.928571428571429	0.0940066378767666	-36.4112234364121	-36.4112234364121
0.928571428571429	0.115477004069748	-26.5512476557362	-26.5512476557362
0.928571428571429	0.138991779820139	-0.21476400748225	-0.21476400748225
0.928571428571429	0.164287407074957	38.6993420682437	38.6993420682437
0.928571428571429	0.194543352440107	85.7258737295821	85.7258737295821
0.928571428571429	0.23530426123726	126.676777858101	126.676777858101
0.928571428571429	0.28298553153832	122.951866910615	122.951866910615
0.928571428571429	0.342637299863988	48.8965473490635	48.8965473490635
0.928571428571429	0.397795555371993	-51.0662350422658	-51.0662350422658
0.928571428571429	0.450108923728981	-138.362610268908	-138.362610268908
0.928571428571429	0.509315441276175	-201.575578829709	-201.575578829709
0.928571428571429	0.583868876114277	-214.046402503373	-214.046402503373
0.928571428571429	0.686808117395441	-136.231601374496	-136.231601374496
0.928571428571429	0.796452851178308	-9.97311035675238	-9.97311035675238
0.928571428571429	0.885096774275511	76.5016127546743	76.5016127546743
0.928571428571429	0.985743699238758	136.150159434979	136.150159434979
0.928571428571429	1.09817849030168	155.84435156441	155.84435156441
0.928571428571429	1.22876991228313	137.086981074636	137.086981074636
0.928571428571429	1.41397605340315	80.1858748388188	80.1858748388188
0.928571428571429	1.64705589005148	12.1820103437962	12.1820103437962
0.928571428571429	1.81272191476859	-20.6262281302369	-20.6262281302369
0.928571428571429	2.04609190569006	-44.746571153528	-44.746571153528
0.928571428571429	2.29999939142098	-50.1014271317391	-50.1014271317391
0.928571428571429	2.61569608813191	-42.0547823400124	-42.0547823400124
0.928571428571429	3.00634967566007	-27.2376908075992	-27.2376908075992
0.928571428571429	3.49721030288874	-13.2609616900567	-13.2609616900567
0.928571428571429	3.94220910718482	-6.25778349946825	-6.25778349946825
0.928571428571429	4.35425947843813	-2.9526681265184	-2.9526681265184
0.928571428571429	4.77429556814229	-1.3174038145795	-1.3174038145795
0.928571428571429	5.15883912908842	-0.610990915652414	-0.610990915652414
0.928571428571429	5.5470064784866	-0.274508582962652	-0.274508582962652
0.928571428571429	5.97629011656645	-0.11047591555807	-0.11047591555807
0.928571428571429	6.34974294327477	-0.0490787153969514	-0.0490787153969514
0.928571428571429	6.65633735683746	-0.0248813552565364	-0.0248813552565364
0.928571428571429	7.00642896701274	-0.0112928489349554	-0.0112928489349554
0.928571428571429	7.38610876905983	-0.00471291076448229	-0.00471291076448229
0.928571428571429	7.8108380324778	-0.0017367819123475	-0.0017367819123475
0.928571428571429	8.17688730928425	-0.000720393412955233	-0.000720393412955233
0.928571428571429	8.52090068071449	-0.000309120957646629	-0.000309120957646629
0.928571428571429	8.81479934610119	-0.000147625875394565	-0.000147625875394565
0.928571428571429	9.13777896327293	-6.42092495861768e-05	-6.42092495861768e-05
0.928571428571429	9.48762720738212	-2.53159191105446e-05	-2.53159191105446e-05
0.928571428571429	9.87830187901498	-8.56460295382573e-06	-8.56460295382573e-06
1	0	8.41944674413805e-16	8.41944674413805e-16
1	5.01161201047592e-08	-1.84058332632255e-09	-1.84058332632255e-09
1	5.6006894751912e-07	2.44536049582097e-07	2.44536049582097e-07
1	1.95653428203476e-06	3.03731663477798e-06	3.03731663477798e-06
1	4.43494867521127e-06	1.37061000677119e-05	1.37061000677119e-05
1	8.54249936713555e-06	4.24001888774385e-05	4.24001888774385e-05
1	1.52585833386781e-05	0.00010984989729049	0.00010984989729049
1	2.62087652904814e-05	0.000260060529307129	0.000260060529307129
1	4.60452401320575e-05	0.000628885436291106	0.000628885436291106
1	7.50721794258898e-05	0.00134464096634808	0.00134464096634808
1	0.00011888579436359	0.00274217765411938	0.00274217765411938
1	0.000179663227568582	0.00519905599896008	0.00519905599896008
1	0.000263418780059805	0.00940691003163079	0.00940691003163079
1	0.000382760075055386	0.0167834791885037	0.0167834791885037
1	0.00054553649525025	0.0290372557922401	0.0290372557922401
1	0.000803123561620164	0.0526668564999309	0.0526668564999309
1	0.00118996180788302	0.0958163499760562	0.0958163499760562
1	0.00177739711320617	0.174004923308937	0.174004923308937
1	0.0026039710516392	0.299888908790023	0.299888908790023
1	0.00406106642751772	0.53769193317042	0.53769193317042
1	0.00655631342912451	0.909979218758512	0.909979218758512
1	0.00963196201420975	1.20075420891434	1.20075420891434
1	0.012946588154356	1.21954516593309	1.21954516593309
1	0.0169240095390751	0.761351400136322	0.761351400136322
1	0.0214914109101993	-0.469592570088046	-0.469592570088046
1	0.0269601520275361	-2.93530274462863	-2.93530274462863
1	0.0335416205048216	-7.17952341893232	-7.17952341893232
1	0.041531252200231	-13.7010604950973	-13.7010604950973
1	0.051657845143896	-22.8794689878708	-22.8794689878708
1	0.0633630049024497	-32.6302049030988	-32.6302049030988
1	0.0761201491170782	-39.7066514527622	-39.7066514527622
1	0.0940066378767666	-40.110104172561	-40.110104172561
1	0.115477004069748	-24.4616022207127	-24.4616022207127
1	0.138991779820139	8.88157210789568	8.88157210789568
1	0.164287407074957	53.7922543169066	53.7922543169066
1	0.194543352440107	103.972505393966	103.972505393966
1	0.23530426123726	141.815586922298	141.815586922298
1	0.28298553153832	127.314613147545	127.314613147545
1	0.342637299863988	37.8874374253298	37.8874374253298
1	0.397795555371993	-71.4429448816254	-71.4429448816254
1	0.450108923728981	-161.280623504269	-161.280623504269
1	0.509315441276175	-221.078277087315	-221.078277087315
1	0.583868876114277	-224.121450385095	-224.121450385095
1	0.686808117395441	-132.956158106425	-132.956158106425
1	0.796452851178308	1.25012313839374	1.25012313839374
1	0.885096774275511	89.1817133910322	89.1817133910322
1	0.985743699238758	147.219275799308	147.219275799308
1	1.09817849030168	163.59440611064	163.59440611064
1	1.22876991228313	141.141571248376	141.141571248376
1	1.41397605340315	80.6386951763911	80.6386951763911
1	1.64705589005148	10.342782989699	10.342782989699
1	1.81272191476859	-23.1453319092714	-23.1453319092714
1	2.04609190569006	-47.4308681949692	-47.4308681949692
1	2.29999939142098	-52.4286118824421	-52.4286118824421
1	2.61569608813191	-43.7348595137171	-43.7348595137171
1	3.00634967566007	-28.2321860044073	-28.2321860044073
1	3.49721030288874	-13.7199754005894	-13.7199754005894
1	3.94220910718482	-6.46922429440975	-6.46922429440975
1	4.35425947843813	-3.05121768183811	-3.05121768183811
1	4.77429556814229	-1.36106693832245	-1.36106693832245
1	5.15883912908842	-0.631165684001973	-0.631165684001973
1	5.5470064784866	-0.283554415727384	-0.283554415727384
1	5.97629011656645	-0.114113635837625	-0.114113635837625
1	6.34974294327477	-0.0506947572616784	-0.0506947572616784
1	6.65633735683746	-0.0257006900651759	-0.0257006900651759
1	7.00642896701274	-0.0116649824041751	-0.0116649824041751
1	7.38610876905983	-0.0048684283069619	-0.0048684283069619
1	7.8108380324778	-0.00179420151788681	-0.00179420151788681
1	8.17688730928425	-0.00074422903282374	-0.00074422903282374
1	8.52090068071449	-0.000319366299148314	-0.000319366299148314
1	8.81479934610119	-0.000152529600378076	-0.000152529600378076
1	9.13777896327293	-6.63476274073432e-05	-6.63476274073432e-05
1	9.48762720738212	-2.61631565254869e-05	-2.61631565254869e-05
1	9.87830187901498	-8.85309876226901e-06	-8.85309876226901e-06

==> x2.txt <==
x	y	z	c
0	0	-8.41944674413805e-16	-8.41944674413805e-16
0	3.89370762053586e-08	-1.21598453152846e-09	-1.21598453152846e-09
0	3.96623073499768e-07	2.86724544412485e-08	2.86724544412485e-08
0	1.44097698546417e-06	5.1195531606426e-07	5.1195531606426e-07
0	3.19634688824094e-06	2.48090006176781e-06	2.48090006176781e-06
0	6.30346944235135e-06	8.79898379827507e-06	8.79898379827507e-06
0	1.08361130734461e-05	2.28913649415479e-05	2.28913649415479e-05
0	1.77153308977356e-05	5.24018122425658e-05	5.24018122425658e-05
0	2.9815705384382e-05	0.000121977184833995	0.000121977184833995
0	4.84493016363655e-05	0.000262839566271543	0.000262839566271543
0	7.50721794258898e-05	0.0005199283129681	0.0005199283129681
0	0.00011347154537109	0.000983985389924235	0.000983985389924235
0	0.000166180752271585	0.00176828242921551	0.00176828242921551
0	0.000235692335211435	0.00301987182789232	0.00301987182789232
0	0.000327665531519971	0.0049963120079902	0.0049963120079902
0	0.00045878255771932	0.0083476167709761	0.0083476167709761
0	0.000637868649052349	0.0137793182753199	0.0137793182753199
0	0.000899129358836404	0.0231740937029687	0.0231740937029687
0	0.00129209255028734	0.039966208202072	0.039966208202072
0	0.0018430724257732	0.0676973378486098	0.0676973378486098
0	0.0026039710516392	0.111859699853	0.111859699853
0	0.00384846395370877	0.193384201929232	0.193384201929232
0	0.00594649734974798	0.341931870332876	0.341931870332876
0	0.00869066970694235	0.534076083906281	0.534076083906281
0	0.0115735416673851	0.716980119574247	0.716980119574247
0	0.0148727063451731	0.895371788123203	0.895371788123203
0	0.0186523310732677	1.0601939228369	1.0601939228369
0	0.0230086053746534	1.20546501735392	1.20546501735392
0	0.0282105091360923	1.33022638647707	1.33022638647707
0	0.0342492197927259	1.42749037244927	1.42749037244927
0	0.041531252200231	1.50077565603324	1.50077565603324
0	0.0505537090010406	1.55503077751377	1.55503077751377
0	0.0609334665067391	1.59906922501966	1.59906922501966
0	0.0719645404397805	1.64742316932984	1.64742316932984
0	0.0855464087771194	1.71671276390742	1.71671276390742
0	0.104653878530675	1.77473992956633	1.77473992956633
0	0.124544833670925	1.6028190611474	1.6028190611474
0	0.146426553331608	0.829006673438425	0.829006673438425
0	0.169960107293004	-1.01085915870435	-1.01085915870435
0	0.198010517307435	-4.7602714472101	-4.7602714472101
0	0.23530426123726	-11.9142573664211	-11.9142573664211
0	0.277419166222085	-21.0235105963135	-21.0235105963135
0	0.329909323166191	-29.608539321156	-29.608539321156
0	0.382338573745717	-31.1841732033411	-31.1841732033411
0	0.429019906231843	-25.568150355822	-25.568150355822
0	0.477626631120732	-13.7170284892701	-13.7170284892701
0	0.536085430792678	5.36378848862104	5.36378848862104
0	0.614679589125847	31.5442135083681	31.5442135083681
0	0.707585457312421	52.3888204422628	52.3888204422628
0	0.805317243488028	56.4384257614466	56.4384257614466
0	0.885096774275511	47.5978137116084	47.5978137116084
0	0.974721749750098	29.599882038985	29.599882038985
0	1.07539615926559	6.09673557975195	6.09673557975195
0	1.18191960471806	-15.94945253069	-15.94945253069
0	1.33215001049208	-35.3341892207468	-35.3341892207468
0	1.52869370259484	-39.5244521693639	-39.5244521693639
0	1.72145642021253	-29.2951908852239	-29.2951908852239
0	1.8736171112903	-17.9272296276959	-17.9272296276959
0	2.10435599818393	-2.49564637971009	-2.49564637971009
0	2.3297025705855	7.18265326555828	7.18265326555828
0	2.61569608813191	12.170147790603	12.170147790603
0	2.96519062052967	11.6963377372754	11.6963377372754
0	3.39727662020024	7.932592913072	7.932592913072
0	3.81964338772528	4.56291336617116	4.56291336617116
0	4.18819857092798	2.59137921013338	2.59137921013338
0	4.56427752329021	1.37676743233292	1.37676743233292
0	4.94231000402395	0.698776540385496	0.698776540385496
0	5.26965326346802	0.377904003625812	0.377904003625812
0	5.63069658028461	0.187150154334455	0.187150154334455
0	6.01363539923728	0.0866524859141228	0.0866524859141228
0	6.34974294327477	0.0432730169349759	0.0432730169349759
0	6.62481482617197	0.0242296612416737	0.0242296612416737
0	6.9317618045083	0.012537766983891	0.012537766983891
0	7.26776403577831	0.00601285685305612	0.00601285685305612
0	7.63307692580203	0.00266181125259719	0.00266181125259719
0	7.99386267088103	0.00117171620939111	0.00117171620939111
0	8.32330702000684	0.000546500283255722	0.000546500283255722
0	8.60867955838021	0.000279222288950813	0.000279222288950813
0	8.87690153417235	0.000147069157114707	0.000147069157114707
0	9.17047143517608	7.20315637689039e-05	7.20315637689039e-05
0	9.48762720738212	3.27838751454677e-05	3.27838751454677e-05
0	9.84251333357715	1.32850888516692e-05	1.32850888516692e-05
0.0714285714285714	0	0.0553647755782129	0.0553647755782129
0.0714285714285714	3.89370762053586e-08	0.0553679212193938	0.0553679212193938
0.0714285714285714	3.96623073499768e-07	0.0553968175607273	0.0553968175607273
0.0714285714285714	1.44097698546417e-06	0.05548118428824	0.05548118428824
0.0714285714285714	3.19634688824094e-06	0.0556229781283425	0.0556229781283425
0.0714285714285714	6.30346944235135e-06	0.0558739278004224	0.0558739278004224
0.0714285714285714	1.08361130734461e-05	0.0562399308478312	0.0562399308478312
0.0714285714285714	1.77153308977356e-05	0.0567952335997877	0.0567952335997877
0.0714285714285714	2.9815705384382e-05	0.0577714634417801	0.0577714634417801
0.0714285714285714	4.84493016363655e-05	0.0592734411104889	0.0592734411104889
0.0714285714285714	7.50721794258898e-05	0.0614165709011038	0.0614165709011038
0.0714285714285714	0.00011347154537109	0.0645017831157562	0.0645017831157562
0.0714285714285714	0.000166180752271585	0.06872520155682	0.06872520155682
0.0714285714285714	0.000235692335211435	0.0742745680497974	0.0742745680497974
0.0714285714285714	0.000327665531519971	0.0815838825810027	0.0815838825810027
0.0714285714285714	0.00045878255771932	0.0919514992207544	0.0919514992207544
0.0714285714285714	0.000637868649052349	0.106050919660562	0.106050919660562
0.0714285714285714	0.000899129358836404	0.126582985024938	0.126582985024938
0.0714285714285714	0.00129209255028734	0.157543651563634	0.157543651563634
0.0714285714285714	0.0018430724257732	0.201254701589762	0.201254701589762
0.0714285714285714	0.0026039710516392	0.262065889222415	0.262065889222415
0.0714285714285714	0.00384846395370877	0.361444993334537	0.361444993334537
0.0714285714285714	0.00594649734974798	0.523805890786567	0.523805890786567
0.0714285714285714	0.00869066970694235	0.717965544212309	0.717965544212309
0.0714285714285714	0.0115735416673851	0.894788518070647	0.894788518070647
0.0714285714285714	0.0148727063451731	1.06326574248713	1.06326574248713
0.0714285714285714	0.0186523310732677	1.21698761668428	1.21698761668428
0.0714285714285714	0.0230086053746534	1.35168821965275	1.35168821965275
0.0714285714285714	0.0282105091360923	1.46724181384361	1.46724181384361
0.0714285714285714	0.0342492197927259	1.55772785067785	1.55772785067785
0.0714285714285714	0.041531252200231	1.62710350271639	1.62710350271639
0.0714285714285714	0.0505537090010406	1.68129324967561	1.68129324967561
0.0714285714285714	0.0609334665067391	1.72974881373231	1.72974881373231
0.0714285714285714	0.0719645404397805	1.78511256977287	1.78511256977287
0.0714285714285714	0.0855464087771194	1.86002705588287	1.86002705588287
0.0714285714285714	0.104653878530675	1.90285699573354	1.90285699573354
0.0714285714285714	0.124544833670925	1.66220860016188	1.66220860016188
0.0714285714285714	0.146426553331608	0.73073833168772	0.73073833168772
0.0714285714285714	0.169960107293004	-1.37408429623415	-1.37408429623415
0.0714285714285714	0.198010517307435	-5.53087322606697	-5.53087322606697
0.0714285714285714	0.23530426123726	-13.256805184643	-13.256805184643
0.0714285714285714	0.277419166222085	-22.8469302837769	-22.8469302837769
0.0714285714285714	0.329909323166191	-31.5495978638811	-31.5495978638811
0.0714285714285714	0.382338573745717	-32.6677163913329	-32.6677163913329
0.0714285714285714	0.429019906231843	-26.2932967310849	-26.2932967310849
0.0714285714285714	0.477626631120732	-13.5024436590345	-13.5024436590345
0.0714285714285714	0.536085430792678	6.64422408837787	6.64422408837787
0.0714285714285714	0.614679589125847	33.7811645735342	33.7811645735342
0.0714285714285714	0.707585457312421	54.8409947972245	54.8409947972245
0.0714285714285714	0.805317243488028	58.2598143378736	58.2598143378736
0.0714285714285714	0.885096774275511	48.5728203925432	48.5728203925432
0.0714285714285714	0.974721749750098	29.5812535780273	29.5812535780273
0.0714285714285714	1.07539615926559	5.16612051964333	5.16612051964333
0.0714285714285714	1.18191960471806	-17.4650268097288	-17.4650268097288
0.0714285714285714	1.33215001049208	-37.0125565829676	-37.0125565829676
0.0714285714285714	1.52869370259484	-40.6222138123451	-40.6222138123451
0.0714285714285714	1.72145642021253	-29.5107229383411	-29.5107229383411
0.0714285714285714	1.8736171112903	-17.5067561429345	-17.5067561429345
0.0714285714285714	2.10435599818393	-1.42728166496213	-1.42728166496213
0.0714285714285714	2.3297025705855	8.50065599290872	8.50065599290872
0.0714285714285714	2.61569608813191	13.4328619503235	13.4328619503235
0.0714285714285714	2.96519062052967	12.6526657279177	12.6526657279177
0.0714285714285714	3.39727662020024	8.49740174202408	8.49740174202408
0.0714285714285714	3.81964338772528	4.86357357619178	4.86357357619178
0.0714285714285714	4.18819857092798	2.75439793520369	2.75439793520369
0.0714285714285714	4.56427752329021	1.46032857290406	1.46032857290406
0.0714285714285714	4.94231000402395	0.739990563916568	0.739990563916568
0.0714285714285714	5.26965326346802	0.399734454863674	0.399734454863674
0.0714285714285714	5.63069658028461	0.197748760225208	0.197748760225208
0.0714285714285714	6.01363539923728	0.0914698774409787	0.0914698774409787
0.0714285714285714	6.34974294327477	0.0456437199792354	0.0456437199792354
0.0714285714285714	6.62481482617197	0.0255421867480773	0.0255421867480773
0.0714285714285714	6.9317618045083	0.013208824418664	0.013208824418664
0.0714285714285714	7.26776403577831	0.00633063536621014	0.00633063536621014
0.0714285714285714	7.63307692580203	0.00280061167533891	0.00280061167533891
0.0714285714285714	7.99386267088103	0.00123199636278336	0.00123199636278336
0.0714285714285714	8.32330702000684	0.00057425184476733	0.00057425184476733
0.0714285714285714	8.60867955838021	0.000293232455055768	0.000293232455055768
0.0714285714285714	8.87690153417235	0.000154360274514815	0.000154360274514815
0.0714285714285714	9.17047143517608	7.55518282271724e-05	7.55518282271724e-05
0.0714285714285714	9.48762720738212	3.43584719509188e-05	3.43584719509188e-05
0.0714285714285714	9.84251333357715	1.39086054024155e-05	1.39086054024155e-05
0.142857142857143	0	0.408906020490111	0.408906020490111
0.142857142857143	3.89370762053586e-08	0.408911567628011	0.408911567628011
0.142857142857143	3.96623073499768e-07	0.408962523580547	0.408962523580547
0.142857142857143	1.44097698546417e-06	0.409111286946455	0.409111286946455
0.142857142857143	3.19634688824094e-06	0.409361279864059	0.409361279864059
0.142857142857143	6.30346944235135e-06	0.409803626200746	0.409803626200746
0.142857142857143	1.08361130734461e-05	0.410448555412207	0.410448555412207
0.142857142857143	1.77153308977356e-05	0.411426548093985	0.411426548093985
0.142857142857143	2.9815705384382e-05	0.413144416396538	0.413144416396538
0.142857142857143	4.84493016363655e-05	0.415783825128052	0.415783825128052
0.142857142857143	7.50721794258898e-05	0.419542362929089	0.419542362929089
0.142857142857143	0.00011347154537109	0.424937563109642	0.424937563109642
0.142857142857143	0.000166180752271585	0.432293692315996	0.432293692315996
0.142857142857143	0.000235692335211435	0.441907422170674	0.441907422170674
0.142857142857143	0.000327665531519971	0.454476070183273	0.454476070183273
0.142857142857143	0.00045878255771932	0.4720983145472	0.4720983145472
0.142857142857143	0.000637868649052349	0.495614265200558	0.495614265200558
0.142857142857143	0.000899129358836404	0.528801941255452	0.528801941255452
0.142857142857143	0.00129209255028734	0.576331617537147	0.576331617537147
0.142857142857143	0.0018430724257732	0.638527200590352	0.638527200590352
0.142857142857143	0.0026039710516392	0.716922950476569	0.716922950476569
0.142857142857143	0.00384846395370877	0.82964478188362	0.82964478188362
0.142857142857143	0.00594649734974798	0.98648267320442	0.98648267320442
0.142857142857143	0.00869066970694235	1.14709104183969	1.14709104183969
0.142857142857143	0.0115735416673851	1.27827755769071	1.27827755769071
0.142857142857143	0.0148727063451731	1.39521553231701	1.39521553231701
0.142857142857143	0.0186523310732677	1.49767919351423	1.49767919351423
0.142857142857143	0.0230086053746534	1.58545445712001	1.58545445712001
0.142857142857143	0.0282105091360923	1.66003736914444	1.66003736914444
0.142857142857143	0.0342492197927259	1.71894606560968	1.71894606560968
0.142857142857143	0.041531252200231	1.76678939201388	1.76678939201388
0.142857142857143	0.0505537090010406	1.81159449066471	1.81159449066471
0.142857142857143	0.0609334665067391	1.86405631776785	1.86405631776785
0.142857142857143	0.0719645404397805	1.93084268648901	1.93084268648901
0.142857142857143	0.0855464087771194	2.01312342963557	2.01312342963557
0.142857142857143	0.104653878530675	2.01594384056308	2.01594384056308
0.142857142857143	0.124544833670925	1.62963859402674	1.62963859402674
0.142857142857143	0.146426553331608	0.396888496049994	0.396888496049994
0.142857142857143	0.169960107293004	-2.16719080545182	-2.16719080545182
0.142857142857143	0.198010517307435	-6.95259417850948	-6.95259417850948
0.142857142857143	0.23530426123726	-15.4110179132374	-15.4110179132374
0.142857142857143	0.277419166222085	-25.38457393823	-25.38457393823
0.142857142857143	0.329909323166191	-33.712844798671	-33.712844798671
0.142857142857143	0.382338573745717	-33.6965787068594	-33.6965787068594
0.142857142857143	0.429019906231843	-26.0191355936294	-26.0191355936294
0.142857142857143	0.477626631120732	-11.923066312294	-11.923066312294
0.142857142857143	0.536085430792678	9.38229317673993	9.38229317673993
0.142857142857143	0.614679589125847	37.0811946964539	37.0811946964539
0.142857142857143	0.707585457312421	57.4990131239143	57.4990131239143
0.142857142857143	0.805317243488028	59.4368116450957	59.4368116450957
0.142857142857143	0.885096774275511	48.4739968856226	48.4739968856226
0.142857142857143	0.974721749750098	28.3400995506047	28.3400995506047
0.142857142857143	1.07539615926559	3.17889364930055	3.17889364930055
0.142857142857143	1.18191960471806	-19.654564126937	-19.654564126937
0.142857142857143	1.33215001049208	-38.7802893093799	-38.7802893093799
0.142857142857143	1.52869370259484	-41.3191876032844	-41.3191876032844
0.142857142857143	1.72145642021253	-29.2024043428369	-29.2024043428369
0.142857142857143	1.8736171112903	-16.6256982750763	-16.6256982750763
0.142857142857143	2.10435599818393	-0.0928696718374299	-0.0928696718374299
0.142857142857143	2.3297025705855	9.90465201667129	9.90465201667129
0.142857142857143	2.61569608813191	14.6407266774857	14.6407266774857
0.142857142857143	2.96519062052967	13.4983464851863	13.4983464851863
0.142857142857143	3.39727662020024	8.96704010779433	8.96704010779433
0.142857142857143	3.81964338772528	5.10345090322865	5.10345090322865
0.142857142857143	4.18819857092798	2.8809331382592	2.8809331382592
0.142857142857143	4.56427752329021	1.52372345121851	1.52372345121851
0.142857142857143	4.94231000402395	0.770659035737995	0.770659035737995
0.142857142857143	5.26965326346802	0.415742303403639	0.415742303403639
0.142857142857143	5.63069658028461	0.205407744049827	0.205407744049827
0.142857142857143	6.01363539923728	0.0949020342739789	0.0949020342739789
0.142857142857143	6.34974294327477	0.0473132362417947	0.0473132362417947
0.142857142857143	6.62481482617197	0.0264580993928039	0.0264580993928039
0.142857142857143	6.9317618045083	0.0136724398960838	0.0136724398960838
0.142857142857143	7.26776403577831	0.00654779401659815	0.00654779401659815
0.142857142857143	7.63307692580203	0.00289433541151281	0.00289433541151281
0.142857142857143	7.99386267088103	0.00127221058864264	0.00127221058864264
0.142857142857143	8.32330702000684	0.000592547399341411	0.000592547399341411
0.142857142857143	8.60867955838021	0.000302365201368664	0.000302365201368664
0.142857142857143	8.87690153417235	0.000159057709948962	0.000159057709948962
0.142857142857143	9.17047143517608	7.7787112725035e-05	7.7787112725035e-05
0.142857142857143	9.48762720738212	3.53400373280713e-05	3.53400373280713e-05
0.142857142857143	9.84251333357715	1.42875882633243e-05	1.42875882633243e-05
0.214285714285714	0	1.21208268203851	1.21208268203851
0.214285714285714	3.89370762053586e-08	1.21208797596217	1.21208797596217
0.214285714285714	3.96623073499768e-07	1.21213660515527	1.21213660515527
0.214285714285714	1.44097698546417e-06	1.21227856806737	1.21227856806737
0.214285714285714	3.19634688824094e-06	1.21251710751674	1.21251710751674
0.214285714285714	6.30346944235135e-06	1.21293910938525	1.21293910938525
0.214285714285714	1.08361130734461e-05	1.21355419762758	1.21355419762758
0.214285714285714	1.77153308977356e-05	1.21448653263461	1.21448653263461
0.214285714285714	2.9815705384382e-05	1.21612301793541	1.21612301793541
0.214285714285714	4.84493016363655e-05	1.21863444513488	1.21863444513488
0.214285714285714	7.50721794258898e-05	1.22220458527778	1.22220458527778
0.214285714285714	0.00011347154537109	1.22731671252267	1.22731671252267
0.214285714285714	0.000166180752271585	1.23426286790947	1.23426286790947
0.214285714285714	0.000235692335211435	1.24329899580292	1.24329899580292
0.214285714285714	0.000327665531519971	1.25504096272947	1.25504096272947
0.214285714285714	0.00045878255771932	1.27136729126896	1.27136729126896
0.214285714285714	0.000637868649052349	1.29290390828602	1.29290390828602
0.214285714285714	0.000899129358836404	1.322804955594	1.322804955594
0.214285714285714	0.00129209255028734	1.36457892045059	1.36457892045059
0.214285714285714	0.0018430724257732	1.41720494631574	1.41720494631574
0.214285714285714	0.0026039710516392	1.4798143040642	1.4798143040642
0.214285714285714	0.00384846395370877	1.5615711811525	1.5615711811525
0.214285714285714	0.00594649734974798	1.65760219133482	1.65760219133482
0.214285714285714	0.00869066970694235	1.73456353340251	1.73456353340251
0.214285714285714	0.0115735416673851	1.78313097929518	1.78313097929518
0.214285714285714	0.0148727063451731	1.81776147375561	1.81776147375561
0.214285714285714	0.0186523310732677	1.84313550619741	1.84313550619741
0.214285714285714	0.0230086053746534	1.86237567102907	1.86237567102907
0.214285714285714	0.0282105091360923	1.87803879869297	1.87803879869297
0.214285714285714	0.0342492197927259	1.8921356066506	1.8921356066506
0.214285714285714	0.041531252200231	1.91022307296265	1.91022307296265
0.214285714285714	0.0505537090010406	1.94340814400592	1.94340814400592
0.214285714285714	0.0609334665067391	2.00330188483626	2.00330188483626
0.214285714285714	0.0719645404397805	2.08611782794383	2.08611782794383
0.214285714285714	0.0855464087771194	2.17359730629738	2.17359730629738
0.214285714285714	0.104653878530675	2.10226353298283	2.10226353298283
0.214285714285714	0.124544833670925	1.4854655680043	1.4854655680043
0.214285714285714	0.146426553331608	-0.191899878992217	-0.191899878992217
0.214285714285714	0.169960107293004	-3.39576533335682	-3.39576533335682
0.214285714285714	0.198010517307435	-9.00031696095837	-9.00031696095837
0.214285714285714	0.23530426123726	-18.3046703047821	-18.3046703047821
0.214285714285714	0.277419166222085	-28.5303907378573	-28.5303907378573
0.214285714285714	0.329909323166191	-36.0027005519953	-36.0027005519953
0.214285714285714	0.382338573745717	-34.235976671243	-34.235976671243
0.214285714285714	0.429019906231843	-24.7831739288738	-24.7831739288738
0.214285714285714	0.477626631120732	-9.08530092628824	-9.08530092628824
0.214285714285714	0.536085430792678	13.4199981125688	13.4199981125688
0.214285714285714	0.614679589125847	41.2845002470859	41.2845002470859
0.214285714285714	0.707585457312421	60.2760475703849	60.2760475703849
0.214285714285714	0.805317243488028	59.9864953606118	59.9864953606118
0.214285714285714	0.885096774275511	47.3866931829293	47.3866931829293
0.214285714285714	0.974721749750098	26.0032862947245	26.0032862947245
0.214285714285714	1.07539615926559	0.265287144510765	0.265287144510765
0.214285714285714	1.18191960471806	-22.4178741048525	-22.4178741048525
0.214285714285714	1.33215001049208	-40.5998411594846	-40.5998411594846
0.214285714285714	1.52869370259484	-41.6426129674218	-41.6426129674218
0.214285714285714	1.72145642021253	-28.423428398527	-28.423428398527
0.214285714285714	1.8736171112903	-15.3376615857959	-15.3376615857959
0.214285714285714	2.10435599818393	1.46921519046792	1.46921519046792
0.214285714285714	2.3297025705855	11.3744893125464	11.3744893125464
0.214285714285714	2.61569608813191	15.790342264093	15.790342264093
0.214285714285714	2.96519062052967	14.2390414344091	14.2390414344091
0.214285714285714	3.39727662020024	9.34847979598388	9.34847979598388
0.214285714285714	3.81964338772528	5.28750486354725	5.28750486354725
0.214285714285714	4.18819857092798	2.9741126611897	2.9741126611897
0.214285714285714	4.56427752329021	1.56873865373101	1.56873865373101
0.214285714285714	4.94231000402395	0.791738437820602	0.791738437820602
0.214285714285714	5.26965326346802	0.426464023341268	0.426464023341268
0.214285714285714	5.63069658028461	0.210401807877797	0.210401807877797
0.214285714285714	6.01363539923728	0.097080032491499	0.097080032491499
0.214285714285714	6.34974294327477	0.0483485434861565	0.0483485434861565
0.214285714285714	6.62481482617197	0.0270155475656116	0.0270155475656116
0.214285714285714	6.9317618045083	0.0139487103479626	0.0139487103479626
0.214285714285714	7.26776403577831	0.00667415287248694	0.00667415287248694
0.214285714285714	7.63307692580203	0.00294741540218114	0.00294741540218114
0.214285714285714	7.99386267088103	0.00129434642078319	0.00129434642078319
0.214285714285714	8.32330702000684	0.000602329707731333	0.000602329707731333
0.214285714285714	8.60867955838021	0.000307109670245446	0.000307109670245446
0.214285714285714	8.87690153417235	0.000161423077358342	0.000161423077358342
0.214285714285714	9.17047143517608	7.88678952560855e-05	7.88678952560855e-05
0.214285714285714	9.48762720738212	3.57892639950035e-05	3.57892639950035e-05
0.214285714285714	9.84251333357715	1.44473097294412e-05	1.44473097294412e-05
0.285714285714286	0	2.38957009583934	2.38957009583934
0.285714285714286	3.89370762053586e-08	2.38957176573533	2.38957176573533
0.285714285714286	3.96623073499768e-07	2.38958710429566	2.38958710429566
0.285714285714286	1.44097698546417e-06	2.38963187323734	2.38963187323734
0.285714285714286	3.19634688824094e-06	2.38970706861336	2.38970706861336
0.285714285714286	6.30346944235135e-06	2.38984000630147	2.38984000630147
0.285714285714286	1.08361130734461e-05	2.39003356103362	2.39003356103362
0.285714285714286	1.77153308977356e-05	2.39032647438061	2.39032647438061
0.285714285714286	2.9815705384382e-05	2.39083923381468	2.39083923381468
0.285714285714286	4.84493016363655e-05	2.39162271230377	2.39162271230377
0.285714285714286	7.50721794258898e-05	2.39272929516365	2.39272929516365
0.285714285714286	0.00011347154537109	2.39429904247192	2.39429904247192
0.285714285714286	0.000166180752271585	2.39640376142925	2.39640376142925
0.285714285714286	0.000235692335211435	2.39909243305114	2.39909243305114
0.285714285714286	0.000327665531519971	2.40250124956995	2.40250124956995
0.285714285714286	0.00045878255771932	2.40707695287306	2.40707695287306
0.285714285714286	0.000637868649052349	2.41280970244334	2.41280970244334
0.285714285714286	0.000899129358836404	2.42016410021385	2.42016410021385
0.285714285714286	0.00129209255028734	2.42915672795268	2.42915672795268
0.285714285714286	0.0018430724257732	2.43806230304966	2.43806230304966
0.285714285714286	0.0026039710516392	2.44437467282208	2.44437467282208
0.285714285714286	0.00384846395370877	2.4431388926999	2.4431388926999
0.285714285714286	0.00594649734974798	2.41998722455406	2.41998722455406
0.285714285714286	0.00869066970694235	2.37060727213628	2.37060727213628
0.285714285714286	0.0115735416673851	2.31301323889667	2.31301323889667
0.285714285714286	0.0148727063451731	2.25108718720279	2.25108718720279
0.285714285714286	0.0186523310732677	2.19065928904733	2.19065928904733
0.285714285714286	0.0230086053746534	2.13590642918973	2.13590642918973
0.285714285714286	0.0282105091360923	2.08939103808931	2.08939103808931
0.285714285714286	0.0342492197927259	2.05773885613169	2.05773885613169
0.285714285714286	0.041531252200231	2.04801384449404	2.04801384449404
0.285714285714286	0.0505537090010406	2.07517415631155	2.07517415631155
0.285714285714286	0.0609334665067391	2.15010545731318	2.15010545731318
0.285714285714286	0.0719645404397805	2.25326048426431	2.25326048426431
0.285714285714286	0.0855464087771194	2.33791296040392	2.33791296040392
0.285714285714286	0.104653878530675	2.14407064456403	2.14407064456403
0.285714285714286	0.124544833670925	1.19750932303362	1.19750932303362
0.285714285714286	0.146426553331608	-1.07458592531232	-1.07458592531232
0.285714285714286	0.169960107293004	-5.09062999493403	-5.09062999493403
0.285714285714286	0.198010517307435	-11.676635552458	-11.676635552458
0.285714285714286	0.23530426123726	-21.8887972779813	-21.8887972779813
0.285714285714286	0.277419166222085	-32.1882295870902	-32.1882295870902
0.285714285714286	0.329909323166191	-38.3115196812096	-38.3115196812096
0.285714285714286	0.382338573745717	-34.2194300469484	-34.2194300469484
0.285714285714286	0.429019906231843	-22.5802726868698	-22.5802726868698
0.285714285714286	0.477626631120732	-5.04964747159291	-5.04964747159291
0.285714285714286	0.536085430792678	18.6391106488554	18.6391106488554
0.285714285714286	0.614679589125847	46.2514677943273	46.2514677943273
0.285714285714286	0.707585457312421	63.0780760161866	63.0780760161866
0.285714285714286	0.805317243488028	59.8973148873423	59.8973148873423
0.285714285714286	0.885096774275511	45.3595498359689	45.3595498359689
0.285714285714286	0.974721749750098	22.6612797371291	22.6612797371291
0.285714285714286	1.07539615926559	-3.4725303478958	-3.4725303478958
0.285714285714286	1.18191960471806	-25.670153049457	-25.670153049457
0.285714285714286	1.33215001049208	-42.4324695612502	-42.4324695612502
0.285714285714286	1.52869370259484	-41.6063486905032	-41.6063486905032
0.285714285714286	1.72145642021253	-27.2115177859174	-27.2115177859174
0.285714285714286	1.8736171112903	-13.6830849540256	-13.6830849540256
0.285714285714286	2.10435599818393	3.22818296628961	3.22818296628961
0.285714285714286	2.3297025705855	12.8927413427692	12.8927413427692
0.285714285714286	2.61569608813191	16.8772997029303	16.8772997029303
0.285714285714286	2.96519062052967	14.8778757783938	14.8778757783938
0.285714285714286	3.39727662020024	9.64644294315363	9.64644294315363
0.285714285714286	3.81964338772528	5.41924422397436	5.41924422397436
0.285714285714286	4.18819857092798	3.03618979468382	3.03618979468382
0.285714285714286	4.56427752329021	1.59667598240779	1.59667598240779
0.285714285714286	4.94231000402395	0.803931245276254	0.803931245276254
0.285714285714286	5.26965326346802	0.432295655605245	0.432295655605245
0.285714285714286	5.63069658028461	0.212934671901033	0.212934671901033
0.285714285714286	6.01363539923728	0.0981014687551884	0.0981014687551884
0.285714285714286	6.34974294327477	0.0487996617991285	0.0487996617991285
0.285714285714286	6.62481482617197	0.0272430828484194	0.0272430828484194
0.285714285714286	6.9317618045083	0.0140527106489397	0.0140527106489397
0.285714285714286	7.26776403577831	0.00671709488342717	0.00671709488342717
0.285714285714286	7.63307692580203	0.00296319246767297	0.00296319246767297
0.285714285714286	7.99386267088103	0.00129990505814869	0.00129990505814869
0.285714285714286	8.32330702000684	0.000604312224259553	0.000604312224259553
0.285714285714286	8.60867955838021	0.000307836672909539	0.000307836672909539
0.285714285714286	8.87690153417235	0.000161655041167797	0.000161655041167797
0.285714285714286	9.17047143517608	7.88934555983775e-05	7.88934555983775e-05
0.285714285714286	9.48762720738212	3.57524431504572e-05	3.57524431504572e-05
0.285714285714286	9.84251333357715	1.44071026758676e-05	1.44071026758676e-05
0.357142857142857	0	3.65647035074349	3.65647035074349
0.357142857142857	3.89370762053586e-08	3.65646623502825	3.65646623502825
0.357142857142857	3.96623073499768e-07	3.65642842734089	3.65642842734089
0.357142857142857	1.44097698546417e-06	3.65631804174418	3.65631804174418
0.357142857142857	3.19634688824094e-06	3.65613251502386	3.65613251502386
0.357142857142857	6.30346944235135e-06	3.65580415561244	3.65580415561244
0.357142857142857	1.08361130734461e-05	3.6553252287899	3.6553252287899
0.357142857142857	1.77153308977356e-05	3.65459854295952	3.65459854295952
0.357142857142857	2.9815705384382e-05	3.65332085992429	3.65332085992429
0.357142857142857	4.84493016363655e-05	3.65135468110618	3.65135468110618
0.357142857142857	7.50721794258898e-05	3.6485483429481	3.6485483429481
0.357142857142857	0.00011347154537109	3.64450659020189	3.64450659020189
0.357142857142857	0.000166180752271585	3.63897020543488	3.63897020543488
0.357142857142857	0.000235692335211435	3.63168966258847	3.63168966258847
0.357142857142857	0.000327665531519971	3.62209326640691	3.62209326640691
0.357142857142857	0.00045878255771932	3.60848636873728	3.60848636873728
0.357142857142857	0.000637868649052349	3.59004458658041	3.59004458658041
0.357142857142857	0.000899129358836404	3.56344504550684	3.56344504550684
0.357142857142857	0.00129209255028734	3.52413602446592	3.52413602446592
0.357142857142857	0.0018430724257732	3.47047044718463	3.47047044718463
0.357142857142857	0.0026039710516392	3.39917538910023	3.39917538910023
0.357142857142857	0.00384846395370877	3.2895125592249	3.2895125592249
0.357142857142857	0.00594649734974798	3.12303827855503	3.12303827855503
0.357142857142857	0.00869066970694235	2.93653648785761	2.93653648785761
0.357142857142857	0.0115735416673851	2.77346389041829	2.77346389041829
0.357142857142857	0.0148727063451731	2.62137927040668	2.62137927040668
0.357142857142857	0.0186523310732677	2.48417325469613	2.48417325469613
0.357142857142857	0.0230086053746534	2.36526526314812	2.36526526314812
0.357142857142857	0.0282105091360923	2.26678669425902	2.26678669425902
0.357142857142857	0.0342492197927259	2.19975693289989	2.19975693289989
0.357142857142857	0.041531252200231	2.17366900956797	2.17366900956797
0.357142857142857	0.0505537090010406	2.20770341619806	2.20770341619806
0.357142857142857	0.0609334665067391	2.30863805673305	2.30863805673305
0.357142857142857	0.0719645404397805	2.43467215717815	2.43467215717815
0.357142857142857	0.0855464087771194	2.49995961873615	2.49995961873615
0.357142857142857	0.104653878530675	2.1164326951083	2.1164326951083
0.357142857142857	0.124544833670925	0.72166955005762	0.72166955005762
0.357142857142857	0.146426553331608	-2.3060448306855	-2.3060448306855
0.357142857142857	0.169960107293004	-7.30070351235158	-7.30070351235158
0.357142857142857	0.198010517307435	-15.0017532520609	-15.0017532520609
0.357142857142857	0.23530426123726	-26.1268905100023	-26.1268905100023
0.357142857142857	0.277419166222085	-36.2645362717091	-36.2645362717091
0.357142857142857	0.329909323166191	-40.5202792962351	-40.5202792962351
0.357142857142857	0.382338573745717	-33.557639403571	-33.557639403571
0.357142857142857	0.429019906231843	-19.3766924216801	-19.3766924216801
0.357142857142857	0.477626631120732	0.152937887077887	0.152937887077887
0.357142857142857	0.536085430792678	24.9460231859102	24.9460231859102
0.357142857142857	0.614679589125847	51.85388574804	51.85388574804
0.357142857142857	0.707585457312421	65.8048123850324	65.8048123850324
0.357142857142857	0.805317243488028	59.1379914450846	59.1379914450846
0.357142857142857	0.885096774275511	42.416637485928	42.416637485928
0.357142857142857	0.974721749750098	18.380581375444	18.380581375444
0.357142857142857	1.07539615926559	-7.95057750252904	-7.95057750252904
0.357142857142857	1.18191960471806	-29.3362738310799	-29.3362738310799
0.357142857142857	1.33215001049208	-44.2381213379772	-44.2381213379772
0.357142857142857	1.52869370259484	-41.2150122338163	-41.2150122338163
0.357142857142857	1.72145642021253	-25.5939698391578	-25.5939698391578
0.357142857142857	1.8736171112903	-11.6936622185504	-11.6936622185504
0.357142857142857	2.10435599818393	5.1581156265315	5.1581156265315
0.357142857142857	2.3297025705855	14.4435472731105	14.4435472731105
0.357142857142857	2.61569608813191	17.8962633050938	17.8962633050938
0.357142857142857	2.96519062052967	15.4160848524676	15.4160848524676
0.357142857142857	3.39727662020024	9.86403127345696	9.86403127345696
0.357142857142857	3.81964338772528	5.50114530827635	5.50114530827635
0.357142857142857	4.18819857092798	3.06879903671718	3.06879903671718
0.357142857142857	4.56427752329021	1.60849557028284	1.60849557028284
0.357142857142857	4.94231000402395	0.807761419665273	0.807761419665273
0.357142857142857	5.26965326346802	0.433534734667675	0.433534734667675
0.357142857142857	5.63069658028461	0.213160352280074	0.213160352280074
0.357142857142857	6.01363539923728	0.0980405321351409	0.0980405321351409
0.357142857142857	6.34974294327477	0.0487047687281807	0.0487047687281807
0.357142857142857	6.62481482617197	0.0271625605487109	0.0271625605487109
0.357142857142857	6.9317618045083	0.0139960145990129	0.0139960145990129
0.357142857142857	7.26776403577831	0.00668230554103202	0.00668230554103202
0.357142857142857	7.63307692580203	0.00294424746990669	0.00294424746990669
0.357142857142857	7.99386267088103	0.00129004957888884	0.00129004957888884
0.357142857142857	8.32330702000684	0.00059904911179083	0.00059904911179083
0.357142857142857	8.60867955838021	0.000304834881555618	0.000304834881555618
0.357142857142857	8.87690153417235	0.000159908601600083	0.000159908601600083
0.357142857142857	9.17047143517608	7.79414515760764e-05	7.79414515760764e-05
0.357142857142857	9.48762720738212	3.52658949489795e-05	3.52658949489795e-05
0.357142857142857	9.84251333357715	1.41821927603754e-05	1.41821927603754e-05
0.428571428571429	0	4.63270881252305	4.63270881252305
0.428571428571429	3.89370762053586e-08	4.63269941270126	4.63269941270126
0.428571428571429	3.96623073499768e-07	4.63261306591054	4.63261306591054
0.428571428571429	1.44097698546417e-06	4.63236097948347	4.63236097948347
0.428571428571429	3.19634688824094e-06	4.63193735060605	4.63193735060605
0.428571428571429	6.30346944235135e-06	4.6311877534372	4.6311877534372
0.428571428571429	1.08361130734461e-05	4.63009483020136	4.63009483020136
0.428571428571429	1.77153308977356e-05	4.62843741428725	4.62843741428725
0.428571428571429	2.9815705384382e-05	4.62552591475816	4.62552591475816
0.428571428571429	4.84493016363655e-05	4.62105202742657	4.62105202742657
0.428571428571429	7.50721794258898e-05	4.61468001889232	4.61468001889232
0.428571428571429	0.00011347154537109	4.60553077732676	4.60553077732676
0.428571428571429	0.000166180752271585	4.59305096593025	4.59305096593025
0.428571428571429	0.000235692335211435	4.57673108790719	4.57673108790719
0.428571428571429	0.000327665531519971	4.55537577066377	4.55537577066377
0.428571428571429	0.00045878255771932	4.52539132656366	4.52539132656366
0.428571428571429	0.000637868649052349	4.48528690479128	4.48528690479128
0.428571428571429	0.000899129358836404	4.4284746481702	4.4284746481702
0.428571428571429	0.00129209255028734	4.34660825458098	4.34660825458098
0.428571428571429	0.0018430724257732	4.23853522330269	4.23853522330269
0.428571428571429	0.0026039710516392	4.10087056636868	4.10087056636868
0.428571428571429	0.00384846395370877	3.90056253002267	3.90056253002267
0.428571428571429	0.00594649734974798	3.6183554401456	3.6183554401456
0.428571428571429	0.00869066970694235	3.3262506970077	3.3262506970077
0.428571428571429	0.0115735416673851	3.08573879401562	3.08573879401562
0.428571428571429	0.0148727063451731	2.87007231894793	2.87007231894793
0.428571428571429	0.0186523310732677	2.68066798111271	2.68066798111271
0.428571428571429	0.0230086053746534	2.52009783040762	2.52009783040762
0.428571428571429	0.0282105091360923	2.39088761098827	2.39088761098827
0.428571428571429	0.0342492197927259	2.30827494906072	2.30827494906072
0.428571428571429	0.041531252200231	2.2853640047029	2.2853640047029
0.428571428571429	0.0505537090010406	2.34515623745791	2.34515623745791
0.428571428571429	0.0609334665067391	2.48469708627641	2.48469708627641
0.428571428571429	0.0719645404397805	2.63197583578232	2.63197583578232
0.428571428571429	0.0855464087771194	2.6492770014399	2.6492770014399
0.428571428571429	0.104653878530675	1.98496554303387	1.98496554303387
0.428571428571429	0.124544833670925	0.000271314514766738	0.000271314514766738
0.428571428571429	0.146426553331608	-3.95706164532065	-3.95706164532065
0.428571428571429	0.169960107293004	-10.0907299707545	-10.0907299707545
0.428571428571429	0.198010517307435	-19.00878358904	-19.00878358904
0.428571428571429	0.23530426123726	-30.9885197668065	-30.9885197668065
0.428571428571429	0.277419166222085	-40.6626057040181	-40.6626057040181
0.428571428571429	0.329909323166191	-42.4963270045212	-42.4963270045212
0.428571428571429	0.382338573745717	-32.1407212156926	-32.1407212156926
0.428571428571429	0.429019906231843	-15.1157218730518	-15.1157218730518
0.428571428571429	0.477626631120732	6.51325953422127	6.51325953422127
0.428571428571429	0.536085430792678	32.2634895477238	32.2634895477238
0.428571428571429	0.614679589125847	57.9689629921861	57.9689629921861
0.428571428571429	0.707585457312421	68.3484107451822	68.3484107451822
0.428571428571429	0.805317243488028	57.6607119365573	57.6607119365573
0.428571428571429	0.885096774275511	38.5628676296182	38.5628676296182
0.428571428571429	0.974721749750098	13.2099033550475	13.2099033550475
0.428571428571429	1.07539615926559	-13.0976880290317	-13.0976880290317
0.428571428571429	1.18191960471806	-33.3472617402754	-33.3472617402754
0.428571428571429	1.33215001049208	-45.9747145263337	-45.9747145263337
0.428571428571429	1.52869370259484	-40.4656574162611	-40.4656574162611
0.428571428571429	1.72145642021253	-23.5900654706294	-23.5900654706294
0.428571428571429	1.8736171112903	-9.39459824600409	-9.39459824600409
0.428571428571429	2.10435599818393	7.23643603542143	7.23643603542143
0.428571428571429	2.3297025705855	16.0118246978717	16.0118246978717
0.428571428571429	2.61569608813191	18.8408294404887	18.8408294404887
0.428571428571429	2.96519062052967	15.8532118785787	15.8532118785787
0.428571428571429	3.39727662020024	10.0029736069377	10.0029736069377
0.428571428571429	3.81964338772528	5.53482809709124	5.53482809709124
0.428571428571429	4.18819857092798	3.07306704708955	3.07306704708955
0.428571428571429	4.56427752329021	1.60487919509896	1.60487919509896
0.428571428571429	4.94231000402395	0.803608271830525	0.803608271830525
0.428571428571429	5.26965326346802	0.430399268014093	0.430399268014093
0.428571428571429	5.63069658028461	0.211192872456829	0.211192872456829
0.428571428571429	6.01363539923728	0.0969526342251106	0.0969526342251106
0.428571428571429	6.34974294327477	0.0480925635142949	0.0480925635142949
0.428571428571429	6.62481482617197	0.0267904856629454	0.0267904856629454
0.428571428571429	6.9317618045083	0.0137874036234992	0.0137874036234992
0.428571428571429	7.26776403577831	0.00657411897476327	0.00657411897476327
0.428571428571429	7.63307692580203	0.00289255741130325	0.00289255741130325
0.428571428571429	7.99386267088103	0.00126567487640706	0.00126567487640706
0.428571428571429	8.32330702000684	0.000586968400853974	0.000586968400853974
0.428571428571429	8.60867955838021	0.000298328026858121	0.000298328026858121
0.428571428571429	8.87690153417235	0.000156304288321569	0.000156304288321569
0.428571428571429	9.17047143517608	7.60725014490516e-05	7.60725014490516e-05
0.428571428571429	9.48762720738212	3.43580980412291e-05	3.43580980412291e-05
0.428571428571429	9.84251333357715	1.37845839470261e-05	1.37845839470261e-05
0.5	0	5	5
0.5	3.89370762053586e-08	4.99998847532494	4.99998847532494
0.5	3.96623073499768e-07	4.99988260997584	4.99988260997584
0.5	1.44097698546417e-06	4.99957354341526	4.99957354341526
0.5	3.19634688824094e-06	4.99905417207986	4.99905417207986
0.5	6.30346944235135e-06	4.99813519906396	4.99813519906396
0.5	1.08361130734461e-05	4.99679540871089	4.99679540871089
0.5	1.77153308977356e-05	4.99476381224522	4.99476381224522
0.5	2.9815705384382e-05	4.99119557128738	4.99119557128738
0.5	4.84493016363655e-05	4.9857139147009	4.9857139147009
0.5	7.50721794258898e-05	4.97790949320784	4.97790949320784
0.5	0.00011347154537109	4.96670951288935	4.96670951288935
0.5	0.000166180752271585	4.95144380180725	4.95144380180725
0.5	0.000235692335211435	4.93150053047891	4.93150053047891
0.5	0.000327665531519971	4.90543750184991	4.90543750184991
0.5	0.00045878255771932	4.86890721287474	4.86890721287474
0.5	0.000637868649052349	4.82016409945893	4.82016409945893
0.5	0.000899129358836404	4.75134054558898	4.75134054558898
0.5	0.00129209255028734	4.65262807641658	4.65262807641658
0.5	0.0018430724257732	4.52314222226495	4.52314222226495
0.5	0.0026039710516392	4.35954581934496	4.35954581934496
0.5	0.00384846395370877	4.12416398776335	4.12416398776335
0.5	0.00594649734974798	3.79781648744054	3.79781648744054
0.5	0.00869066970694235	3.46625647789201	3.46625647789201
0.5	0.0115735416673851	3.19757362104098	3.19757362104098
0.5	0.0148727063451731	2.95971226168242	2.95971226168242
0.5	0.0186523310732677	2.75367153264781	2.75367153264781
0.5	0.0230086053746534	2.58284832370627	2.58284832370627
0.5	0.0282105091360923	2.45219102411796	2.45219102411796
0.5	0.0342492197927259	2.38105374200865	2.38105374200865
0.5	0.041531252200231	2.38723548899947	2.38723548899947
0.5	0.0505537090010406	2.49579673792906	2.49579673792906
0.5	0.0609334665067391	2.68557703032902	2.68557703032902
0.5	0.0719645404397805	2.84477034260953	2.84477034260953
0.5	0.0855464087771194	2.76846620277509	2.76846620277509
0.5	0.104653878530675	1.70190993807166	1.70190993807166
0.5	0.124544833670925	-1.04222436304482	-1.04222436304482
0.5	0.146426553331608	-6.11785749678519	-6.11785749678519
0.5	0.169960107293004	-13.5430248217658	-13.5430248217658
0.5	0.198010517307435	-23.7428234682931	-23.7428234682931
0.5	0.23530426123726	-36.4451661495246	-36.4451661495246
0.5	0.277419166222085	-45.2763405373147	-45.2763405373147
0.5	0.329909323166191	-44.0873207927394	-44.0873207927394
0.5	0.382338573745717	-29.834556370582	-29.834556370582
0.5	0.429019906231843	-9.7169422167505	-9.7169422167505
0.5	0.477626631120732	14.0417425245793	14.0417425245793
0.5	0.536085430792678	40.5260442206807	40.5260442206807
0.5	0.614679589125847	64.4737249176959	64.4737249176959
0.5	0.707585457312421	70.5893083380677	70.5893083380677
0.5	0.805317243488028	55.3997930719646	55.3997930719646
0.5	0.885096774275511	33.7847917647972	33.7847917647972
0.5	0.974721749750098	7.18257144713735	7.18257144713735
0.5	1.07539615926559	-18.8524227628009	-18.8524227628009
0.5	1.18191960471806	-37.6374567396781	-37.6374567396781
0.5	1.33215001049208	-47.5964584960216	-47.5964584960216
0.5	1.52869370259484	-39.3476450409825	-39.3476450409825
0.5	1.72145642021253	-21.2118304232888	-21.2118304232888
0.5	1.8736171112903	-6.8056437468737	-6.8056437468737
0.5	2.10435599818393	9.44289964036671	9.44289964036671
0.5	2.3297025705855	17.5825018213705	17.5825018213705
0.5	2.61569608813191	19.7030808055269	19.7030808055269
0.5	2.96519062052967	16.1869250104201	16.1869250104201
0.5	3.39727662020024	10.0635873068782	10.0635873068782
0.5	3.81964338772528	5.52105995153172	5.52105995153172
0.5	4.18819857092798	3.04962326633129	3.04962326633129
0.5	4.56427752329021	1.58623933655438	1.58623933655438
0.5	4.94231000402395	0.791712420792648	0.791712420792648
0.5	5.26965326346802	0.423031485277584	0.423031485277584
0.5	5.63069658028461	0.207108367076225	0.207108367076225
0.5	6.01363539923728	0.0948754895867369	0.0948754895867369
0.5	6.34974294327477	0.046982848234435	0.046982848234435
0.5	6.62481482617197	0.0261383559524899	0.0261383559524899
0.5	6.9317618045083	0.0134330540526333	0.0134330540526333
0.5	7.26776403577831	0.00639561271497323	0.00639561271497323
0.5	7.63307692580203	0.00280953970976251	0.00280953970976251
0.5	7.99386267088103	0.00122742813581572	0.00122742813581572
0.5	8.32330702000684	0.000568381972601241	0.000568381972601241
0.5	8.60867955838021	0.000288480202958158	0.000288480202958158
0.5	8.87690153417235	0.000150931062942408	0.000150931062942408
0.5	9.17047143517608	7.33316689242118e-05	7.33316689242118e-05
0.5	9.48762720738212	3.30504007265506e-05	3.30504007265506e-05
0.5	9.84251333357715	1.32233649709388e-05	1.32233649709388e-05
0.571428571428571	0	4.63270881252305	4.63270881252305
0.571428571428571	3.89370762053586e-08	4.6326994384634	4.6326994384634
0.571428571428571	3.96623073499768e-07	4.6326133283195	4.6326133283195
0.571428571428571	1.44097698546417e-06	4.63236193273121	4.63236193273121
0.571428571428571	3.19634688824094e-06	4.63193946465649	4.63193946465649
0.571428571428571	6.30346944235135e-06	4.63119192104279	4.63119192104279
0.571428571428571	1.08361130734461e-05	4.63010199089732	4.63010199089732
0.571428571428571	1.77153308977356e-05	4.62844911168695	4.62844911168695
0.571428571428571	2.9815705384382e-05	4.62554557481928	4.62554557481928
0.571428571428571	4.84493016363655e-05	4.62108390641588	4.62108390641588
0.571428571428571	7.50721794258898e-05	4.6147292660416	4.6147292660416
0.571428571428571	0.00011347154537109	4.60560489120206	4.60560489120206
0.571428571428571	0.000166180752271585	4.59315886387414	4.59315886387414
0.571428571428571	0.000235692335211435	4.57688293242523	4.57688293242523
0.571428571428571	0.000327665531519971	4.55558472671173	4.55558472671173
0.571428571428571	0.00045878255771932	4.52567972719296	4.52567972719296
0.571428571428571	0.000637868649052349	4.4856802311531	4.4856802311531
0.571428571428571	0.000899129358836404	4.42901407864319	4.42901407864319
0.571428571428571	0.00129209255028734	4.34735321774158	4.34735321774158
0.571428571428571	0.0018430724257732	4.23954304613521	4.23954304613521
0.571428571428571	0.0026039710516392	4.10220060893543	4.10220060893543
0.571428571428571	0.00384846395370877	3.90234022586382	3.90234022586382
0.571428571428571	0.00594649734974798	3.62074116586857	3.62074116586857
0.571428571428571	0.00869066970694235	3.32937964188569	3.32937964188569
0.571428571428571	0.0115735416673851	3.09010847658207	3.09010847658207
0.571428571428571	0.0148727063451731	2.87747485599554	2.87747485599554
0.571428571428571	0.0186523310732677	2.69531811490091	2.69531811490091
0.571428571428571	0.0230086053746534	2.55037167031664	2.55037167031664
0.571428571428571	0.0282105091360923	2.45260310508513	2.45260310508513
0.571428571428571	0.0342492197927259	2.42512868095093	2.42512868095093
0.571428571428571	0.041531252200231	2.4907974018511	2.4907974018511
0.571428571428571	0.0505537090010406	2.67274412263601	2.67274412263601
0.571428571428571	0.0609334665067391	2.91955512851058	2.91955512851058
0.571428571428571	0.0719645404397805	3.06845508753941	3.06845508753941
0.571428571428571	0.0855464087771194	2.82896671963325	2.82896671963325
0.571428571428571	0.104653878530675	1.19976447483209	1.19976447483209
0.571428571428571	0.124544833670925	-2.50637176291599	-2.50637176291599
0.571428571428571	0.146426553331608	-8.90435308940227	-8.90435308940227
0.571428571428571	0.169960107293004	-17.7612181634192	-17.7612181634192
0.571428571428571	0.198010517307435	-29.260604043699	-29.260604043699
0.571428571428571	0.23530426123726	-42.4645015006536	-42.4645015006536
0.571428571428571	0.277419166222085	-49.9805684664896	-49.9805684664896
0.571428571428571	0.329909323166191	-45.1108612556007	-45.1108612556007
0.571428571428571	0.382338573745717	-26.4735335302235	-26.4735335302235
0.571428571428571	0.429019906231843	-3.07332646743015	-3.07332646743015
0.571428571428571	0.477626631120732	22.7667036897852	22.7667036897852
0.571428571428571	0.536085430792678	49.6739767538183	49.6739767538183
0.571428571428571	0.614679589125847	71.2365199563533	71.2365199563533
0.571428571428571	0.707585457312421	72.3890861614409	72.3890861614409
0.571428571428571	0.805317243488028	52.268421918004	52.268421918004
0.571428571428571	0.885096774275511	28.0505846535626	28.0505846535626
0.571428571428571	0.974721749750098	0.319171462881734	0.319171462881734
0.571428571428571	1.07539615926559	-25.159006477861	-25.159006477861
0.571428571428571	1.18191960471806	-42.1404407015321	-42.1404407015321
0.571428571428571	1.33215001049208	-49.0511476530817	-49.0511476530817
0.571428571428571	1.52869370259484	-37.8420740488912	-37.8420740488912
0.571428571428571	1.72145642021253	-18.4648027839955	-18.4648027839955
0.571428571428571	1.8736171112903	-3.94232180258532	-3.94232180258532
0.571428571428571	2.10435599818393	11.7583207435061	11.7583207435061
0.571428571428571	2.3297025705855	19.1395317389231	19.1395317389231
0.571428571428571	2.61569608813191	20.4730172030488	20.4730172030488
0.571428571428571	2.96519062052967	16.4127928782572	16.4127928782572
0.571428571428571	3.39727662020024	10.0447401553084	10.0447401553084
0.571428571428571	3.81964338772528	5.45976848918291	5.45976848918291
0.571428571428571	4.18819857092798	2.99861869353539	2.99861869353539
0.571428571428571	4.56427752329021	1.55273376318073	1.55273376318073
0.571428571428571	4.94231000402395	0.77218503861109	0.77218503861109
0.571428571428571	5.26965326346802	0.411503549779005	0.411503549779005
0.571428571428571	5.63069658028461	0.200948245179517	0.200948245179517
0.571428571428571	6.01363539923728	0.0918307247042776	0.0918307247042776
0.571428571428571	6.34974294327477	0.0453873878580157	0.0453873878580157
0.571428571428571	6.62481482617197	0.0252131675095583	0.0252131675095583
0.571428571428571	6.9317618045083	0.0129368119838524	0.0129368119838524
0.571428571428571	7.26776403577831	0.00614874625337293	0.00614874625337293
0.571428571428571	7.63307692580203	0.00269611673115939	0.00269611673115939
0.571428571428571	7.99386267088103	0.00117573859104255	0.00117573859104255
0.571428571428571	8.32330702000684	0.00054350002427435	0.00054350002427435
0.571428571428571	8.60867955838021	0.000275403535732168	0.000275403535732168
0.571428571428571	8.87690153417235	0.000143850505544224	0.000143850505544224
0.571428571428571	9.17047143517608	6.97506003828866e-05	6.97506003828866e-05
0.571428571428571	9.48762720738212	3.13580422782451e-05	3.13580422782451e-05
0.571428571428571	9.84251333357715	1.25051484707686e-05	1.25051484707686e-05
0.642857142857143	0	3.65647035074349	3.65647035074349
0.642857142857143	3.89370762053586e-08	3.65646627569181	3.65646627569181
0.642857142857143	3.96623073499768e-07	3.65642884153663	3.65642884153663
0.642857142857143	1.44097698546417e-06	3.65631954641958	3.65631954641958
0.642857142857143	3.19634688824094e-06	3.6561358521245	3.6561358521245
0.642857142857143	6.30346944235135e-06	3.65581073477334	3.65581073477334
0.642857142857143	1.08361130734461e-05	3.65533653410779	3.65533653410779
0.642857142857143	1.77153308977356e-05	3.65461701364716	3.65461701364716
0.642857142857143	2.9815705384382e-05	3.65335191230193	3.65335191230193
0.642857142857143	4.84493016363655e-05	3.65140505356647	3.65140505356647
0.642857142857143	7.50721794258898e-05	3.64862620468137	3.64862620468137
0.642857142857143	0.00011347154537109	3.64462386578234	3.64462386578234
0.642857142857143	0.000166180752271585	3.63914113572269	3.63914113572269
0.642857142857143	0.000235692335211435	3.63193057299024	3.63193057299024
0.642857142857143	0.000327665531519971	3.6224254376611	3.6224254376611
0.642857142857143	0.00045878255771932	3.60894609197199	3.60894609197199
0.642857142857143	0.000637868649052349	3.59067387078503	3.59067387078503
0.642857142857143	0.000899129358836404	3.56431257036994	3.56431257036994
0.642857142857143	0.00129209255028734	3.52534305101729	3.52534305101729
0.642857142857143	0.0018430724257732	3.4721194278621	3.4721194278621
0.642857142857143	0.0026039710516392	3.40137866301471	3.40137866301471
0.642857142857143	0.00384846395370877	3.29251124677767	3.29251124677767
0.642857142857143	0.00594649734974798	3.12719667312022	3.12719667312022
0.642857142857143	0.00869066970694235	2.94241466165562	2.94241466165562
0.642857142857143	0.0115735416673851	2.78265530195052	2.78265530195052
0.642857142857143	0.0148727063451731	2.6384915729146	2.6384915729146
0.642857142857143	0.0186523310732677	2.51908183385091	2.51908183385091
0.642857142857143	0.0230086053746534	2.43649347485013	2.43649347485013
0.642857142857143	0.0282105091360923	2.40793082708454	2.40793082708454
0.642857142857143	0.0342492197927259	2.45907270874422	2.45907270874422
0.642857142857143	0.041531252200231	2.61654260381586	2.61654260381586
0.642857142857143	0.0505537090010406	2.89420944379594	2.89420944379594
0.642857142857143	0.0609334665067391	3.19413363632873	3.19413363632873
0.642857142857143	0.0719645404397805	3.2903460968294	3.2903460968294
0.642857142857143	0.0855464087771194	2.78515688588938	2.78515688588938
0.642857142857143	0.104653878530675	0.384376437563557	0.384376437563557
0.642857142857143	0.124544833670925	-4.52336631990978	-4.52336631990978
0.642857142857143	0.146426553331608	-12.4603837223989	-12.4603837223989
0.642857142857143	0.169960107293004	-22.8677577167212	-22.8677577167212
0.642857142857143	0.198010517307435	-35.6226802639243	-35.6226802639243
0.642857142857143	0.23530426123726	-48.9981606285876	-48.9981606285876
0.642857142857143	0.277419166222085	-54.6185276589589	-54.6185276589589
0.642857142857143	0.329909323166191	-45.3471633510144	-45.3471633510144
0.642857142857143	0.382338573745717	-21.861073895843	-21.861073895843
0.642857142857143	0.429019906231843	4.94171521892119	4.94171521892119
0.642857142857143	0.477626631120732	32.7226069024914	32.7226069024914
0.642857142857143	0.536085430792678	59.6395106877238	59.6395106877238
0.642857142857143	0.614679589125847	78.1057137724803	78.1057137724803
0.642857142857143	0.707585457312421	73.5862646242792	73.5862646242792
0.642857142857143	0.805317243488028	48.1619446139778	48.1619446139778
0.642857142857143	0.885096774275511	21.3173750009282	21.3173750009282
0.642857142857143	0.974721749750098	-7.36331466718049	-7.36331466718049
0.642857142857143	1.07539615926559	-31.9589458912389	-31.9589458912389
0.642857142857143	1.18191960471806	-46.7832563229935	-46.7832563229935
0.642857142857143	1.33215001049208	-50.2786674390571	-50.2786674390571
0.642857142857143	1.52869370259484	-35.9241116272686	-35.9241116272686
0.642857142857143	1.72145642021253	-15.3515534619605	-15.3515534619605
0.642857142857143	1.8736171112903	-0.819187180645875	-0.819187180645875
0.642857142857143	2.10435599818393	14.1625218040197	14.1625218040197
0.642857142857143	2.3297025705855	20.6650546341234	20.6650546341234
0.642857142857143	2.61569608813191	21.1387198267711	21.1387198267711
0.642857142857143	2.96519062052967	16.524898147647	16.524898147647
0.642857142857143	3.39727662020024	9.94442413985258	9.94442413985258
0.642857142857143	3.81964338772528	5.35041882092298	5.35041882092298
0.642857142857143	4.18819857092798	2.9199554459305	2.9199554459305
0.642857142857143	4.56427752329021	1.50439359776402	1.50439359776402
0.642857142857143	4.94231000402395	0.745075265537339	0.745075265537339
0.642857142857143	5.26965326346802	0.395854946964455	0.395854946964455
0.642857142857143	5.63069658028461	0.192738142223126	0.192738142223126
0.642857142857143	6.01363539923728	0.0878328408478694	0.0878328408478694
0.642857142857143	6.34974294327477	0.0433144593537968	0.0433144593537968
0.642857142857143	6.62481482617197	0.024019992986262	0.024019992986262
0.642857142857143	6.9317618045083	0.0123015445728045	0.0123015445728045
0.642857142857143	7.26776403577831	0.00583501789983948	0.00583501789983948
0.642857142857143	7.63307692580203	0.00255301071238969	0.00255301071238969
0.642857142857143	7.99386267088103	0.00111094908107259	0.00111094908107259
0.642857142857143	8.32330702000684	0.000512493181534997	0.000512493181534997
0.642857142857143	8.60867955838021	0.000259190275391006	0.000259190275391006
0.642857142857143	8.87690153417235	0.000135113909570651	0.000135113909570651
0.642857142857143	9.17047143517608	6.53560109970006e-05	6.53560109970006e-05
0.642857142857143	9.48762720738212	2.92940788557997e-05	2.92940788557997e-05
0.642857142857143	9.84251333357715	1.1635694562755e-05	1.1635694562755e-05
0.714285714285714	0	2.38957009583935	2.38957009583935
0.714285714285714	3.89370762053586e-08	2.38957180560319	2.38957180560319
0.714285714285714	3.96623073499768e-07	2.38958751039292	2.38958751039292
0.714285714285714	1.44097698546417e-06	2.38963334856139	2.38963334856139
0.714285714285714	3.19634688824094e-06	2.38971034087338	2.38971034087338
0.714285714285714	6.30346944235135e-06	2.38984645851899	2.38984645851899
0.714285714285714	1.08361130734461e-05	2.39004465045084	2.39004465045084
0.714285714285714	1.77153308977356e-05	2.39034459786118	2.39034459786118
0.714285714285714	2.9815705384382e-05	2.39086971881863	2.39086971881863
0.714285714285714	4.84493016363655e-05	2.39167220512235	2.39167220512235
0.714285714285714	7.50721794258898e-05	2.39280588692675	2.39280588692675
0.714285714285714	0.00011347154537109	2.39441459930121	2.39441459930121
0.714285714285714	0.000166180752271585	2.39657257265609	2.39657257265609
0.714285714285714	0.000235692335211435	2.39933106876999	2.39933106876999
0.714285714285714	0.000327665531519971	2.40283156996274	2.40283156996274
0.714285714285714	0.00045878255771932	2.40753661505723	2.40753661505723
0.714285714285714	0.000637868649052349	2.41344348676703	2.41344348676703
0.714285714285714	0.000899129358836404	2.42104679336106	2.42104679336106
0.714285714285714	0.00129209255028734	2.43040285796498	2.43040285796498
0.714285714285714	0.0018430724257732	2.43979720342136	2.43979720342136
0.714285714285714	0.0026039710516392	2.44674854966227	2.44674854966227
0.714285714285714	0.00384846395370877	2.44649239775758	2.44649239775758
0.714285714285714	0.00594649734974798	2.4250515868985	2.4250515868985
0.714285714285714	0.00869066970694235	2.37921067972588	2.37921067972588
0.714285714285714	0.0115735416673851	2.32929462052638	2.32929462052638
0.714285714285714	0.0148727063451731	2.28474209956428	2.28474209956428
0.714285714285714	0.0186523310732677	2.26024539806762	2.26024539806762
0.714285714285714	0.0230086053746534	2.27361282833138	2.27361282833138
0.714285714285714	0.0282105091360923	2.35023855088574	2.35023855088574
0.714285714285714	0.0342492197927259	2.51554194265935	2.51554194265935
0.714285714285714	0.041531252200231	2.79583674250011	2.79583674250011
0.714285714285714	0.0505537090010406	3.18351998690922	3.18351998690922
0.714285714285714	0.0609334665067391	3.51301809490115	3.51301809490115
0.714285714285714	0.0719645404397805	3.48306662515964	3.48306662515964
0.714285714285714	0.0855464087771194	2.5636782468159	2.5636782468159
0.714285714285714	0.104653878530675	-0.879670805794507	-0.879670805794507
0.714285714285714	0.124544833670925	-7.27094348401507	-7.27094348401507
0.714285714285714	0.146426553331608	-16.9719113012676	-16.9719113012676
0.714285714285714	0.169960107293004	-29.0136177005075	-29.0136177005075
0.714285714285714	0.198010517307435	-42.8958261534099	-42.8958261534099
0.714285714285714	0.23530426123726	-55.9741104457202	-55.9741104457202
0.714285714285714	0.277419166222085	-58.9857052582677	-58.9857052582677
0.714285714285714	0.329909323166191	-44.5186590183089	-44.5186590183089
0.714285714285714	0.382338573745717	-15.7514860239778	-15.7514860239778
0.714285714285714	0.429019906231843	14.4869534344939	14.4869534344939
0.714285714285714	0.477626631120732	43.9554961939155	43.9554961939155
0.714285714285714	0.536085430792678	70.3439822138825	70.3439822138825
0.714285714285714	0.614679589125847	84.8991469647324	84.8991469647324
0.714285714285714	0.707585457312421	73.9827728586239	73.9827728586239
0.714285714285714	0.805317243488028	42.946551230795	42.946551230795
0.714285714285714	0.885096774275511	13.5236784518224	13.5236784518224
0.714285714285714	0.974721749750098	-15.8546013338699	-15.8546013338699
0.714285714285714	1.07539615926559	-39.190045666048	-39.190045666048
0.714285714285714	1.18191960471806	-51.4827424499683	-51.4827424499683
0.714285714285714	1.33215001049208	-51.2060716057492	-51.2060716057492
0.714285714285714	1.52869370259484	-33.5590343032275	-33.5590343032275
0.714285714285714	1.72145642021253	-11.8695753930077	-11.8695753930077
0.714285714285714	1.8736171112903	2.55094086335511	2.55094086335511
0.714285714285714	2.10435599818393	16.6336996016386	16.6336996016386
0.714285714285714	2.3297025705855	22.1381245971814	22.1381245971814
0.714285714285714	2.61569608813191	21.6849465491668	21.6849465491668
0.714285714285714	2.96519062052967	16.5147179725682	16.5147179725682
0.714285714285714	3.39727662020024	9.75908102541763	9.75908102541763
0.714285714285714	3.81964338772528	5.19165226377346	5.19165226377346
0.714285714285714	4.18819857092798	2.81309053267945	2.81309053267945
0.714285714285714	4.56427752329021	1.44102270871613	1.44102270871613
0.714285714285714	4.94231000402395	0.710320618354203	0.710320618354203
0.714285714285714	5.26965326346802	0.3760662364136	0.3760662364136
0.714285714285714	5.63069658028461	0.18247519064534	0.18247519064534
0.714285714285714	6.01363539923728	0.0828834370218901	0.0828834370218901
0.714285714285714	6.34974294327477	0.0407660128076059	0.0407660128076059
0.714285714285714	6.62481482617197	0.0225604115262932	0.0225604115262932
0.714285714285714	6.9317618045083	0.0115283383481998	0.0115283383481998
0.714285714285714	7.26776403577831	0.0054550857399798	0.0054550857399798
0.714285714285714	7.63307692580203	0.00238057857976403	0.00238057857976403
0.714285714285714	7.99386267088103	0.00103324445221102	0.00103324445221102
0.714285714285714	8.32330702000684	0.000475459584460468	0.000475459584460468
0.714285714285714	8.60867955838021	0.000239896206083265	0.000239896206083265
0.714285714285714	8.87690153417235	0.000124753663114093	0.000124753663114093
0.714285714285714	9.17047143517608	6.01655332185716e-05	6.01655332185716e-05
0.714285714285714	9.48762720738212	2.68675334961522e-05	2.68675334961522e-05
0.714285714285714	9.84251333357715	1.06191819453522e-05	1.06191819453522e-05
0.785714285714286	0	1.21208268203852	1.21208268203852
0.785714285714286	3.89370762053586e-08	1.21208800292461	1.21208800292461
0.785714285714286	3.96623073499768e-07	1.2121368798057	1.2121368798057
0.785714285714286	1.44097698546417e-06	1.21227956594669	1.21227956594669
0.785714285714286	3.19634688824094e-06	1.21251932115297	1.21251932115297
0.785714285714286	6.30346944235135e-06	1.21294347542276	1.21294347542276
0.785714285714286	1.08361130734461e-05	1.21356170455289	1.21356170455289
0.785714285714286	1.77153308977356e-05	1.21449880872453	1.21449880872453
0.785714285714286	2.9815705384382e-05	1.21614368933499	1.21614368933499
0.785714285714286	4.84493016363655e-05	1.21866806062151	1.21866806062151
0.785714285714286	7.50721794258898e-05	1.22225672792858	1.22225672792858
0.785714285714286	0.00011347154537109	1.22739564526623	1.22739564526623
0.785714285714286	0.000166180752271585	1.23437870075755	1.23437870075755
0.785714285714286	0.000235692335211435	1.24346370719041	1.24346370719041
0.785714285714286	0.000327665531519971	1.25527070551079	1.25527070551079
0.785714285714286	0.00045878255771932	1.27169040111572	1.27169040111572
0.785714285714286	0.000637868649052349	1.29335567515432	1.29335567515432
0.785714285714286	0.000899129358836404	1.32344643351308	1.32344643351308
0.785714285714286	0.00129209255028734	1.36550933233085	1.36550933233085
0.785714285714286	0.0018430724257732	1.41854616893829	1.41854616893829
0.785714285714286	0.0026039710516392	1.48173807375133	1.48173807375133
0.785714285714286	0.00384846395370877	1.5645633861811	1.5645633861811
0.785714285714286	0.00594649734974798	1.6633944882597	1.6633944882597
0.785714285714286	0.00869066970694235	1.74832736855809	1.74832736855809
0.785714285714286	0.0115735416673851	1.81430153525756	1.81430153525756
0.785714285714286	0.0148727063451731	1.88503970994893	1.88503970994893
0.785714285714286	0.0186523310732677	1.97854305306606	1.97854305306606
0.785714285714286	0.0230086053746534	2.11685991997007	2.11685991997007
0.785714285714286	0.0282105091360923	2.33261545392786	2.33261545392786
0.785714285714286	0.0342492197927259	2.6455570629974	2.6455570629974
0.785714285714286	0.041531252200231	3.07324888402895	3.07324888402895
0.785714285714286	0.0505537090010406	3.56758960676753	3.56758960676753
0.785714285714286	0.0609334665067391	3.86922717407067	3.86922717407067
0.785714285714286	0.0719645404397805	3.59206291355879	3.59206291355879
0.785714285714286	0.0855464087771194	2.04548068659946	2.04548068659946
0.785714285714286	0.104653878530675	-2.79071920314229	-2.79071920314229
0.785714285714286	0.124544833670925	-10.9938180844707	-10.9938180844707
0.785714285714286	0.146426553331608	-22.681482566298	-22.681482566298
0.785714285714286	0.169960107293004	-36.3832573147943	-36.3832573147943
0.785714285714286	0.198010517307435	-51.1457837211206	-51.1457837211206
0.785714285714286	0.23530426123726	-63.2762156286848	-63.2762156286848
0.785714285714286	0.277419166222085	-62.8021016821449	-62.8021016821449
0.785714285714286	0.329909323166191	-42.2643152878727	-42.2643152878727
0.785714285714286	0.382338573745717	-7.83436979437698	-7.83436979437698
0.785714285714286	0.429019906231843	25.7575941477174	25.7575941477174
0.785714285714286	0.477626631120732	56.5163957709643	56.5163957709643
0.785714285714286	0.536085430792678	81.6820694457044	81.6820694457044
0.785714285714286	0.614679589125847	91.3840400634296	91.3840400634296
0.785714285714286	0.707585457312421	73.327871996223	73.327871996223
0.785714285714286	0.805317243488028	36.4520147629854	36.4520147629854
0.785714285714286	0.885096774275511	4.58909193995639	4.58909193995639
0.785714285714286	0.974721749750098	-25.1458370202119	-25.1458370202119
0.785714285714286	1.07539615926559	-46.7781986382098	-46.7781986382098
0.785714285714286	1.18191960471806	-56.1372173849901	-56.1372173849901
0.785714285714286	1.33215001049208	-51.7418597626937	-51.7418597626937
0.785714285714286	1.52869370259484	-30.7006456408815	-30.7006456408815
0.785714285714286	1.72145642021253	-8.01235644358952	-8.01235644358952
0.785714285714286	1.8736171112903	6.154938937525	6.154938937525
0.785714285714286	2.10435599818393	19.1461734825297	19.1461734825297
0.785714285714286	2.3297025705855	23.532918850581	23.532918850581
0.785714285714286	2.61569608813191	22.0920659291404	22.0920659291404
0.785714285714286	2.96519062052967	16.370678312438	16.370678312438
0.785714285714286	3.39727662020024	9.48350462845677	9.48350462845677
0.785714285714286	3.81964338772528	4.98129234660858	4.98129234660858
0.785714285714286	4.18819857092798	2.67705969943242	2.67705969943242
0.785714285714286	4.56427752329021	1.36221857693433	1.36221857693433
0.785714285714286	4.94231000402395	0.667760849246828	0.667760849246828
0.785714285714286	5.26965326346802	0.35206780806373	0.35206780806373
0.785714285714286	5.63069658028461	0.170132948736762	0.170132948736762
0.785714285714286	6.01363539923728	0.0769737481484549	0.0769737481484549
0.785714285714286	6.34974294327477	0.037739039136346	0.037739039136346
0.785714285714286	6.62481482617197	0.0208333170400528	0.0208333170400528
0.785714285714286	6.9317618045083	0.0106169409064605	0.0106169409064605
0.785714285714286	7.26776403577831	0.00500899142883047	0.00500899142883047
0.785714285714286	7.63307692580203	0.00217891670539591	0.00217891670539591
0.785714285714286	7.99386267088103	0.000942700062823335	0.000942700062823335
0.785714285714286	8.32330702000684	0.000432448544963875	0.000432448544963875
0.785714285714286	8.60867955838021	0.000217553223121504	0.000217553223121504
0.785714285714286	8.87690153417235	0.000112790134644362	0.000112790134644362
0.785714285714286	9.17047143517608	5.41912432172546e-05	5.41912432172546e-05
0.785714285714286	9.48762720738212	2.40850879696029e-05	2.40850879696029e-05
0.785714285714286	9.84251333357715	9.4589384910599e-06	9.4589384910599e-06
0.857142857142857	0	0.408906020490116	0.408906020490116
0.857142857142857	3.89370762053586e-08	0.408911578993896	0.408911578993896
0.857142857142857	3.96623073499768e-07	0.4089626393673	0.4089626393673
0.857142857142857	1.44097698546417e-06	0.409111707729323	0.409111707729323
0.857142857142857	3.19634688824094e-06	0.409362213670064	0.409362213670064
0.857142857142857	6.30346944235135e-06	0.40980546925912	0.40980546925912
0.857142857142857	1.08361130734461e-05	0.410451727551858	0.410451727551858
0.857142857142857	1.77153308977356e-05	0.411431743434116	0.411431743434116
0.857142857142857	2.9815705384382e-05	0.413153188136172	0.413153188136172
0.857142857142857	4.84493016363655e-05	0.415798148024136	0.415798148024136
0.857142857142857	7.50721794258898e-05	0.419564708583256	0.419564708583256
0.857142857142857	0.00011347154537109	0.424971668093465	0.424971668093465
0.857142857142857	0.000166180752271585	0.432344294907238	0.432344294907238
0.857142857142857	0.000235692335211435	0.441980399306984	0.441980399306984
0.857142857142857	0.000327665531519971	0.454579704564636	0.454579704564636
0.857142857142857	0.00045878255771932	0.472247654928017	0.472247654928017
0.857142857142857	0.000637868649052349	0.4958296588222	0.4958296588222
0.857142857142857	0.000899129358836404	0.529120891975384	0.529120891975384
0.857142857142857	0.00129209255028734	0.576823481074915	0.576823481074915
0.857142857142857	0.0018430724257732	0.639310489525899	0.639310489525899
0.857142857142857	0.0026039710516392	0.718274598241779	0.718274598241779
0.857142857142857	0.00384846395370877	0.832691567090536	0.832691567090536
0.857142857142857	0.00594649734974798	0.996147856269466	0.996147856269466
0.857142857142857	0.00869066970694235	1.17642425362665	1.17642425362665
0.857142857142857	0.0115735416673851	1.34648336868279	1.34648336868279
0.857142857142857	0.0148727063451731	1.53594631581941	1.53594631581941
0.857142857142857	0.0186523310732677	1.76293891507685	1.76293891507685
0.857142857142857	0.0230086053746534	2.05088373399786	2.05088373399786
0.857142857142857	0.0282105091360923	2.43627402662933	2.43627402662933
0.857142857142857	0.0342492197927259	2.9238931575257	2.9238931575257
0.857142857142857	0.041531252200231	3.50774348154522	3.50774348154522
0.857142857142857	0.0505537090010406	4.07102753945031	4.07102753945031
0.857142857142857	0.0609334665067391	4.23038969401629	4.23038969401629
0.857142857142857	0.0719645404397805	3.51259492145905	3.51259492145905
0.857142857142857	0.0855464087771194	1.03574754945625	1.03574754945625
0.857142857142857	0.104653878530675	-5.6429839169656	-5.6429839169656
0.857142857142857	0.124544833670925	-16.0318021961522	-16.0318021961522
0.857142857142857	0.146426553331608	-29.9048604577436	-29.9048604577436
0.857142857142857	0.169960107293004	-45.1957448528149	-45.1957448528149
0.857142857142857	0.198010517307435	-60.4204954507533	-60.4204954507533
0.857142857142857	0.23530426123726	-70.710456823042	-70.710456823042
0.857142857142857	0.277419166222085	-65.6715957956614	-65.6715957956614
0.857142857142857	0.329909323166191	-38.1060190754065	-38.1060190754065
0.857142857142857	0.382338573745717	2.28248247742475	2.28248247742475
0.857142857142857	0.429019906231843	38.9860862922104	38.9860862922104
0.857142857142857	0.477626631120732	70.447797455953	70.447797455953
0.857142857142857	0.536085430792678	93.4974058288623	93.4974058288623
0.857142857142857	0.614679589125847	97.2492833294739	97.2492833294739
0.857142857142857	0.707585457312421	71.2980174765396	71.2980174765396
0.857142857142857	0.805317243488028	28.4642009923449	28.4642009923449
0.857142857142857	0.885096774275511	-5.58406149413763	-5.58406149413763
0.857142857142857	0.974721749750098	-35.2211619418357	-35.2211619418357
0.857142857142857	1.07539615926559	-54.6258356489718	-54.6258356489718
0.857142857142857	1.18191960471806	-60.6154695856425	-60.6154695856425
0.857142857142857	1.33215001049208	-51.768906496899	-51.768906496899
0.857142857142857	1.52869370259484	-27.2897469646971	-27.2897469646971
0.857142857142857	1.72145642021253	-3.7711583933709	-3.7711583933709
0.857142857142857	1.8736171112903	9.97650334438151	9.97650334438151
0.857142857142857	2.10435599818393	21.6674312241121	21.6674312241121
0.857142857142857	2.3297025705855	24.8164913892226	24.8164913892226
0.857142857142857	2.61569608813191	22.3347972168243	22.3347972168243
0.857142857142857	2.96519062052967	16.0776854437026	16.0776854437026
0.857142857142857	3.39727662020024	9.11078325691063	9.11078325691063
0.857142857142857	3.81964338772528	4.71639036424942	4.71639036424942
0.857142857142857	4.18819857092798	2.51052902623651	2.51052902623651
0.857142857142857	4.56427752329021	1.26741000604606	1.26741000604606
0.857142857142857	4.94231000402395	0.617161179642904	0.617161179642904
0.857142857142857	5.26965326346802	0.323754025352236	0.323754025352236
0.857142857142857	5.63069658028461	0.155669145368738	0.155669145368738
0.857142857142857	6.01363539923728	0.0700885508925111	0.0700885508925111
0.857142857142857	6.34974294327477	0.0342276454884143	0.0342276454884143
0.857142857142857	6.62481482617197	0.018836133236555	0.018836133236555
0.857142857142857	6.9317618045083	0.00956641886920922	0.00956641886920922
0.857142857142857	7.26776403577831	0.00449649067570787	0.00449649067570787
0.857142857142857	7.63307692580203	0.00194801429106715	0.00194801429106715
0.857142857142857	7.99386267088103	0.00083935227451997	0.00083935227451997
0.857142857142857	8.32330702000684	0.000383494712387187	0.000383494712387187
0.857142857142857	8.60867955838021	0.000192187399455894	0.000192187399455894
0.857142857142857	8.87690153417235	9.92415142212557e-05	9.92415142212557e-05
0.857142857142857	9.17047143517608	4.74446728431755e-05	4.74446728431755e-05
0.857142857142857	9.48762720738212	2.09534722793463e-05	2.09534722793463e-05
0.857142857142857	9.84251333357715	8.15846548286783e-06	8.15846548286783e-06
0.928571428571429	0	0.0553647755782139	0.0553647755782139
0.928571428571429	3.89370762053586e-08	0.0553679230657233	0.0553679230657233
0.928571428571429	3.96623073499768e-07	0.0553968363768758	0.0553968363768758
0.928571428571429	1.44097698546417e-06	0.0554812527446115	0.0554812527446115
0.928571428571429	3.19634688824094e-06	0.0556231303316128	0.0556231303316128
0.928571428571429	6.30346944235135e-06	0.0558742291959305	0.0558742291959305
0.928571428571429	1.08361130734461e-05	0.056240452069992	0.056240452069992
0.928571428571429	1.77153308977356e-05	0.056796093404727	0.056796093404727
0.928571428571429	2.9815705384382e-05	0.0577729332608866	0.0577729332608866
0.928571428571429	4.84493016363655e-05	0.0592758862386287	0.0592758862386287
0.928571428571429	7.50721794258898e-05	0.0614204847637649	0.0614204847637649
0.928571428571429	0.00011347154537109	0.064507970292074	0.064507970292074
0.928571428571429	0.000166180752271585	0.0687348042647775	0.0687348042647775
0.928571428571429	0.000235692335211435	0.0742891969302421	0.0742891969302421
0.928571428571429	0.000327665531519971	0.0816061564694903	0.0816061564694903
0.928571428571429	0.00045878255771932	0.0919873114010778	0.0919873114010778
0.928571428571429	0.000637868649052349	0.106113390611828	0.106113390611828
0.928571428571429	0.000899129358836404	0.126713440645682	0.126713440645682
0.928571428571429	0.00129209255028734	0.157883683266644	0.157883683266644
0.928571428571429	0.0018430724257732	0.202218617370965	0.202218617370965
0.928571428571429	0.0026039710516392	0.264774062507509	0.264774062507509
0.928571428571429	0.00384846395370877	0.369900894924861	0.369900894924861
0.928571428571429	0.00594649734974798	0.552188435657201	0.552188435657201
0.928571428571429	0.00869066970694235	0.79573868034518	0.79573868034518
0.928571428571429	0.0115735416673851	1.05702599035586	1.05702599035586
0.928571428571429	0.0148727063451731	1.3665460864541	1.3665460864541
0.928571428571429	0.0186523310732677	1.74074460490269	1.74074460490269
0.928571428571429	0.0230086053746534	2.20086650590054	2.20086650590054
0.928571428571429	0.0282105091360923	2.78057042710385	2.78057042710385
0.928571428571429	0.0342492197927259	3.45458707494231	3.45458707494231
0.928571428571429	0.041531252200231	4.16956522446698	4.16956522446698
0.928571428571429	0.0505537090010406	4.70011897555583	4.70011897555583
0.928571428571429	0.0609334665067391	4.50806440552263	4.50806440552263
0.928571428571429	0.0719645404397805	3.0463945544456	3.0463945544456
0.928571428571429	0.0855464087771194	-0.788878944672737	-0.788878944672737
0.928571428571429	0.104653878530675	-9.88057196038073	-9.88057196038073
0.928571428571429	0.124544833670925	-22.8630057254877	-22.8630057254877
0.928571428571429	0.146426553331608	-39.0536966766973	-39.0536966766973
0.928571428571429	0.169960107293004	-55.7018630622829	-55.7018630622829
0.928571428571429	0.198010517307435	-70.7192669155961	-70.7192669155961
0.928571428571429	0.23530426123726	-77.9490540759427	-77.9490540759427
0.928571428571429	0.277419166222085	-67.0175407436365	-67.0175407436365
0.928571428571429	0.329909323166191	-31.3968941494061	-31.3968941494061
0.928571428571429	0.382338573745717	15.0986669278614	15.0986669278614
0.928571428571429	0.429019906231843	54.4428180897051	54.4428180897051
0.928571428571429	0.477626631120732	85.7628632863164	85.7628632863164
0.928571428571429	0.536085430792678	105.545654947065	105.545654947065
0.928571428571429	0.614679589125847	102.063599694398	102.063599694398
0.928571428571429	0.707585457312421	67.4660062917445	67.4660062917445
0.928571428571429	0.805317243488028	18.7125850724443	18.7125850724443
0.928571428571429	0.885096774275511	-17.1098498176122	-17.1098498176122
0.928571428571429	0.974721749750098	-46.0466752928208	-46.0466752928208
0.928571428571429	1.07539615926559	-62.5958879385077	-62.5958879385077
0.928571428571429	1.18191960471806	-64.7409015750964	-64.7409015750964
0.928571428571429	1.33215001049208	-51.1335940585458	-51.1335940585458
0.928571428571429	1.52869370259484	-23.2508745603156	-23.2508745603156
0.928571428571429	1.72145642021253	0.863354875346572	0.863354875346572
0.928571428571429	1.8736171112903	13.9926657924244	13.9926657924244
0.928571428571429	2.10435599818393	24.154077733026	24.154077733026
0.928571428571429	2.3297025705855	25.9454130177709	25.9454130177709
0.928571428571429	2.61569608813191	22.3800694738526	22.3800694738526
0.928571428571429	2.96519062052967	15.6161015751269	15.6161015751269
0.928571428571429	3.39727662020024	8.63196624287867	8.63196624287867
0.928571428571429	3.81964338772528	4.39314268622123	4.39314268622123
0.928571428571429	4.18819857092798	2.31178363662824	2.31178363662824
0.928571428571429	4.56427752329021	1.15586539850897	1.15586539850897
0.928571428571429	4.94231000402395	0.558222174805148	0.558222174805148
0.928571428571429	5.26965326346802	0.290990752300683	0.290990752300683
0.928571428571429	5.63069658028461	0.139030433442931	0.139030433442931
0.928571428571429	6.01363539923728	0.0622088077466866	0.0622088077466866
0.928571428571429	6.34974294327477	0.0302245485222118	0.0302245485222118
0.928571428571429	6.62481482617197	0.0165657230924587	0.0165657230924587
0.928571428571429	6.9317618045083	0.00837566894190591	0.00837566894190591
0.928571428571429	7.26776403577831	0.00391731901341906	0.00391731901341906
0.928571428571429	7.63307692580203	0.00168788081664975	0.00168788081664975
0.928571428571429	7.99386267088103	0.000723258665527587	0.000723258665527587
0.928571428571429	8.32330702000684	0.000328647940937352	0.000328647940937352
0.928571428571429	8.60867955838021	0.000163835090493202	0.000163835090493202
0.928571428571429	8.87690153417235	8.41327460884974e-05	8.41327460884974e-05
0.928571428571429	9.17047143517608	3.99414497986587e-05	3.99414497986587e-05
0.928571428571429	9.48762720738212	1.74817264504508e-05	1.74817264504508e-05
0.928571428571429	9.84251333357715	6.72243143688441e-06	6.72243143688441e-06
1	0	8.41944674413805e-16	8.41944674413805e-16
1	3.89370762053586e-08	-1.21604286437951e-09	-1.21604286437951e-09
1	3.96623073499768e-07	2.86785904716541e-08	2.86785904716541e-08
1	1.44097698546417e-06	5.12469426459802e-07	5.12469426459802e-07
1	3.19634688824094e-06	2.48637993910359e-06	2.48637993910359e-06
1	6.30346944235135e-06	8.83513559813304e-06	8.83513559813304e-06
1	1.08361130734461e-05	2.3039274590964e-05	2.3039274590964e-05
1	1.77153308977356e-05	5.28927542422842e-05	5.28927542422842e-05
1	2.9815705384382e-05	0.000123604404012332	0.000123604404012332
1	4.84493016363655e-05	0.000267573344765623	0.000267573344765623
1	7.50721794258898e-05	0.000532003185936573	0.000532003185936573
1	0.00011347154537109	0.00101276808319777	0.00101276808319777
1	0.000166180752271585	0.00183198198684827	0.00183198198684827
1	0.000235692335211435	0.00315121110711589	0.00315121110711589
1	0.000327665531519971	0.00525560166796126	0.00525560166796126
1	0.00045878255771932	0.00886649998295269	0.00886649998295269
1	0.000637868649052349	0.0148022180935472	0.0148022180935472
1	0.000899129358836404	0.0252479125692394	0.0252479125692394
1	0.00129209255028734	0.0443399236244941	0.0443399236244941
1	0.0018430724257732	0.0767777126663445	0.0767777126663445
1	0.0026039710516392	0.130332174749646	0.130332174749646
1	0.00384846395370877	0.234575910721183	0.234575910721183
1	0.00594649734974798	0.442588362569075	0.442588362569075
1	0.00869066970694235	0.753822417077964	0.753822417077964
1	0.0115735416673851	1.11318090565865	1.11318090565865
1	0.0148727063451731	1.55634249403418	1.55634249403418
1	0.0186523310732677	2.09820612230807	2.09820612230807
1	0.0230086053746534	2.75249714983468	2.75249714983468
1	0.0282105091360923	3.53728216668966	3.53728216668966
1	0.0342492197927259	4.37341206761466	4.37341206761466
1	0.041531252200231	5.12414082419391	5.12414082419391
1	0.0505537090010406	5.40187130214683	5.40187130214683
1	0.0609334665067391	4.49095777849899	4.49095777849899
1	0.0719645404397805	1.81456231394511	1.81456231394511
1	0.0855464087771194	-3.98011158611639	-3.98011158611639
1	0.104653878530675	-16.1934709013292	-16.1934709013292
1	0.124544833670925	-32.1756531737489	-32.1756531737489
1	0.146426553331608	-50.6677568471239	-50.6677568471239
1	0.169960107293004	-68.170046580828	-68.170046580828
1	0.198010517307435	-81.930367724862	-81.930367724862
1	0.23530426123726	-84.4271208336244	-84.4271208336244
1	0.277419166222085	-65.9682911748031	-65.9682911748031
1	0.329909323166191	-21.2325047336037	-21.2325047336037
1	0.382338573745717	31.2629059070126	31.2629059070126
1	0.429019906231843	72.4343944231747	72.4343944231747
1	0.477626631120732	102.406886193799	102.406886193799
1	0.536085430792678	117.428942545752	117.428942545752
1	0.614679589125847	105.20254783663	105.20254783663
1	0.707585457312421	61.2475464350521	61.2475464350521
1	0.805317243488028	6.84853588246787	6.84853588246787
1	0.885096774275511	-30.1175458126009	-30.1175458126009
1	0.974721749750098	-57.5518631133918	-57.5518631133918
1	1.07539615926559	-70.4845381055026	-70.4845381055026
1	1.18191960471806	-68.2643692511669	-68.2643692511669
1	1.33215001049208	-49.626844813934	-49.626844813934
1	1.52869370259484	-18.4861050638492	-18.4861050638492
1	1.72145642021253	5.89888998094006	5.89888998094006
1	1.8736171112903	18.1682290697632	18.1682290697632
1	2.10435599818393	26.5450180650873	26.5450180650873
1	2.3297025705855	26.8599263293014	26.8599263293014
1	2.61569608813191	22.1831304832027	22.1831304832027
1	2.96519062052967	14.9597496590105	14.9597496590105
1	3.39727662020024	8.03531954170661	8.03531954170661
1	3.81964338772528	4.00664622970036	4.00664622970036
1	4.18819857092798	2.0786488219479	2.0786488219479
1	4.56427752329021	1.0266748518572	1.0266748518572
1	4.94231000402395	0.490580193384128	0.490580193384128
1	5.26965326346802	0.253619271712789	0.253619271712789
1	5.63069658028461	0.120156053568836	0.120156053568836
1	6.01363539923728	0.0533141078410369	0.0533141078410369
1	6.34974294327477	0.0257225834682535	0.0257225834682535
1	6.62481482617197	0.0140193570030546	0.0140193570030546
1	6.9317618045083	0.0070439867814178	0.0070439867814178
1	7.26776403577831	0.00327149933169016	0.00327149933169016
1	7.63307692580203	0.00139869861400859	0.00139869861400859
1	7.99386267088103	0.000594572089027735	0.000594572089027735
1	8.32330702000684	0.000268010826169715	0.000268010826169715
1	8.60867955838021	0.00013256353050722	0.00013256353050722
1	8.87690153417235	6.7507132174442e-05	6.7507132174442e-05
1	9.17047143517608	3.17074255519497e-05	3.17074255519497e-05
1	9.48762720738212	1.36842410110891e-05	1.36842410110891e-05
1	9.84251333357715	5.15803372485512e-06	5.15803372485512e-06
